Multigrid with Linear Storage Complexity

As the discretization error for the solution of a partial differential equation (PDE) decreases, the precision required to store the corresponding coefficients naturally increases. Storing the solution's finite element coefficients explicitly requires $\mathcal O(n \log n)$ bits of storage, where $n$ is the number of degrees of freedom (DoFs). This paper presents a full multigrid method to compute the solution in a compressed format that reduces the storage complexity of the solution and intermediate vectors to $\mathcal O(n)$ bits. This reduction allows a matrix-free implementation to solve elliptic PDEs with an overall linear space complexity. For problems limited by the memory capacity of current supercomputers, we expect a memory footprint reduction of about an order of magnitude compared to state-of-the-art mixed-precision methods. We demonstrate the applicability of our algorithm by solving two model problems. Depending on the PDE and polynomial degree, but irrespective of the problem size, the solution vector on the finest grid requires between 4 and 12 bits per DoF, and the residual and correction require 3 to 6 bits each. Additional data is stored on the coarse grids with modestly increasing bit widths toward coarser grids.

==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 











==> data/biharmonic-lowprec-p03-d1-bfp.toml.csv <==
level,L2,H1,H2,H1_semi,H2_semi,factor_L2,factor_H1,factor_H2,factor_H1_semi,factor_H2_semi,order_L2,order_H1,order_H2,order_H1_semi,order_H2_semi
1,0.0127463,0.028844,0.130629,0.029584,0.132768,0.0127463,0.028844,0.130629,0.029584,0.132768,6.29378,5.11559,2.93646,5.07904,2.91302
2,0.0119737,0.0364828,0.126706,0.0375192,0.128707,0.939386,1.26483,0.96997,1.26823,0.969413,0.0902099,-0.338946,0.0439876,-0.342813,0.044816
3,0.00134667,0.003538,0.0280666,0.00363437,0.0285421,0.112469,0.0969772,0.22151,0.0968671,0.22176,3.1524,3.36621,2.17456,3.36785,2.17293
4,0.000370399,0.000671456,0.00654241,0.000686374,0.00665385,0.275048,0.189784,0.233103,0.188856,0.233124,1.86225,2.39757,2.10096,2.40464,2.10083
5,4.01394e-05,6.61578e-05,0.00159799,6.74942e-05,0.00162545,0.108368,0.0985289,0.244252,0.0983344,0.244288,3.20599,3.34331,2.03356,3.34616,2.03335
6,9.54543e-06,1.19858e-05,0.000398007,1.21265e-05,0.000404851,0.237807,0.18117,0.249066,0.179668,0.24907,2.07214,2.46459,2.0054,2.4766,2.00538
7,3.25822e-06,3.12299e-06,9.91663e-05,3.11405e-06,0.000100872,0.341338,0.260558,0.249157,0.256797,0.249157,1.55073,1.94033,2.00487,1.9613,2.00487
8,7.35995e-07,6.71951e-07,2.48435e-05,6.67604e-07,2.52708e-05,0.225889,0.215163,0.250524,0.214384,0.250525,2.14631,2.2165,1.99698,2.22173,1.99697
9,1.73061e-07,1.56868e-07,6.22004e-06,1.55764e-07,6.32704e-06,0.235138,0.233452,0.250369,0.233319,0.250369,2.08842,2.0988,1.99787,2.09963,1.99787
10,4.22401e-08,3.80155e-08,1.55847e-06,3.77264e-08,1.58528e-06,0.244077,0.242341,0.250556,0.242202,0.250556,2.03459,2.04489,1.99679,2.04572,1.99679
11,1.11948e-08,1.00764e-08,3.9105e-07,9.99988e-09,3.97776e-07,0.265028,0.265061,0.250919,0.265063,0.250919,1.91578,1.91561,1.99471,1.91559,1.99471
12,2.89354e-09,2.60525e-09,9.69356e-08,2.58553e-09,9.86029e-08,0.258472,0.25855,0.247885,0.258556,0.247885,1.95192,1.95149,2.01225,1.95145,2.01226
13,6.87528e-10,6.18526e-10,2.4423e-08,6.13803e-10,2.48432e-08,0.237608,0.237415,0.251951,0.237399,0.251952,2.07335,2.07452,1.98878,2.07461,1.98878
14,1.7594e-10,1.58321e-10,6.10789e-09,1.57116e-10,6.21296e-09,0.255902,0.255966,0.250087,0.255971,0.250087,1.96634,1.96598,1.9995,1.96595,1.9995
15,4.4432e-11,3.99918e-11,1.52416e-09,3.9688e-11,1.55038e-09,0.252541,0.252599,0.24954,0.252604,0.24954,1.98541,1.98508,2.00266,1.98505,2.00266
16,1.11167e-11,1.00045e-11,3.81292e-10,9.92834e-12,3.87851e-10,0.250196,0.250162,0.250165,0.25016,0.250165,1.99887,1.99906,1.99905,1.99908,1.99905
17,2.74874e-12,2.47385e-12,1.08775e-10,2.45504e-12,1.10646e-10,0.247263,0.247275,0.28528,0.247276,0.285281,2.01588,2.01581,1.80955,2.01581,1.80954
18,6.92028e-13,6.22793e-13,2.69947e-11,6.18055e-13,2.74591e-11,0.251762,0.25175,0.24817,0.251749,0.24817,1.98987,1.98993,2.0106,1.98994,2.0106
19,1.73056e-13,1.55736e-13,6.75796e-12,1.54551e-13,6.87422e-12,0.250071,0.25006,0.250344,0.250059,0.250344,1.99959,1.99965,1.99802,1.99966,1.99802
20,4.30588e-14,3.87484e-14,1.68815e-12,3.84534e-14,1.71719e-12,0.248814,0.248809,0.249802,0.248808,0.249802,2.00686,2.00689,2.00114,2.00689,2.00114
21,1.08026e-14,9.72152e-15,4.21588e-13,9.64754e-15,4.28841e-13,0.250881,0.250888,0.249734,0.250889,0.249734,1.99493,1.99488,2.00154,1.99488,2.00154
22,2.70276e-15,2.43231e-15,1.06237e-13,2.41381e-15,1.08065e-13,0.250195,0.250199,0.251993,0.250199,0.251993,1.99887,1.99885,1.98854,1.99885,1.98854


==> data/biharmonic-lowprec-p04-d1-bfp.toml.csv <==
level,L2,H1,H2,H1_semi,H2_semi,factor_L2,factor_H1,factor_H2,factor_H1_semi,factor_H2_semi,order_L2,order_H1,order_H2,order_H1_semi,order_H2_semi
1,0.223169,0.277063,0.332043,0.280819,0.333372,0.223169,0.277063,0.332043,0.280819,0.333372,2.16379,1.85171,1.59056,1.83229,1.5848
2,0.00332877,0.0121433,0.0332008,0.0125721,0.0335784,0.0149159,0.0438284,0.0999896,0.0447693,0.100723,6.067,4.51199,3.32208,4.48135,3.31153
3,0.000345586,0.000683077,0.00340675,0.000702548,0.00344964,0.103818,0.0562516,0.10261,0.0558817,0.102734,3.26787,4.15196,3.28475,4.16148,3.28301
4,1.6781e-05,3.01715e-05,0.000367104,3.09706e-05,0.000371886,0.0485579,0.04417,0.107758,0.0440833,0.107804,4.36415,4.50079,3.21413,4.50362,3.21351
5,1.02211e-06,1.80872e-06,4.36174e-05,1.85594e-06,4.41885e-05,0.0609089,0.0599478,0.118815,0.0599257,0.118823,4.0372,4.06015,3.07321,4.06068,3.07312
6,2.33795e-07,2.54427e-07,5.45406e-06,2.55961e-07,5.52544e-06,0.228738,0.140667,0.125043,0.137915,0.125043,2.12823,2.82964,2.9995,2.85815,2.99951
7,4.05711e-08,4.03319e-08,6.77322e-07,4.03133e-08,6.86174e-07,0.173533,0.15852,0.124187,0.157498,0.124184,2.52672,2.65726,3.00942,2.6666,3.00944
8,3.85873e-09,3.79684e-09,8.45701e-08,3.79199e-09,8.56771e-08,0.0951102,0.0941398,0.12486,0.094063,0.124862,3.39426,3.40905,3.00162,3.41023,3.00159
9,2.66523e-10,2.62899e-10,1.05795e-08,2.62615e-10,1.07182e-08,0.0690703,0.0692415,0.125098,0.0692553,0.1251,3.85579,3.85222,2.99887,3.85193,2.99885
10,6.24242e-11,6.11957e-11,1.31866e-09,6.10992e-11,1.33591e-09,0.234216,0.232773,0.124642,0.232657,0.12464,2.09409,2.10301,3.00414,2.10372,3.00416
11,1.03636e-11,1.01602e-11,1.64751e-10,1.01442e-11,1.66904e-10,0.16602,0.166028,0.124939,0.166028,0.124936,2.59058,2.5905,3.00071,2.5905,3.00074
12,8.83601e-13,8.65326e-13,2.05805e-11,8.6389e-13,2.08499e-11,0.0852598,0.0851684,0.124919,0.085161,0.124922,3.55199,3.55354,3.00094,3.55366,3.0009
13,7.14508e-14,6.99371e-14,2.57182e-12,6.98181e-14,2.60552e-12,0.0808632,0.0808217,0.124964,0.0808183,0.124966,3.62837,3.62911,3.00042,3.62917,3.0004
14,1.53886e-14,1.50794e-14,3.21745e-13,1.50551e-14,3.25955e-13,0.215373,0.215614,0.125104,0.215634,0.125102,2.21509,2.21348,2.9988,2.21334,2.99883
15,2.48716e-15,2.43762e-15,4.02406e-14,2.43372e-15,4.07665e-14,0.161624,0.161652,0.12507,0.161654,0.125068,2.62929,2.62904,2.99919,2.62902,2.99922
16,2.14538e-16,2.10167e-16,5.02465e-15,2.09823e-16,5.09044e-15,0.0862583,0.0862182,0.124865,0.086215,0.124868,3.53519,3.53586,3.00156,3.53592,3.00152
17,1.74924e-17,1.71276e-17,6.27778e-16,1.70989e-17,6.36006e-16,0.0815352,0.0814951,0.12494,0.0814919,0.124941,3.61643,3.61714,3.0007,3.6172,3.00068
18,3.75188e-18,3.67577e-18,7.92566e-17,3.66979e-18,8.02939e-17,0.214486,0.214611,0.126249,0.214621,0.126247,2.22105,2.2202,2.98565,2.22013,2.98568
19,6.02457e-19,5.90359e-19,9.89371e-18,5.89408e-19,1.0023e-17,0.160575,0.160608,0.124831,0.160611,0.124829,2.63868,2.63838,3.00195,2.63836,3.00197
20,5.2689e-20,5.16221e-20,1.23815e-18,5.15383e-20,1.25436e-18,0.0874568,0.0874419,0.125145,0.0874407,0.125148,3.51529,3.51553,2.99833,3.51555,2.99829
21,4.33895e-21,4.24875e-21,1.53499e-19,4.24166e-21,1.55511e-19,0.0823502,0.0823049,0.123975,0.0823012,0.123977,3.60208,3.60288,3.01188,3.60294,3.01186
22,9.12536e-22,8.94052e-22,1.93492e-20,8.92599e-22,1.96025e-20,0.210313,0.210427,0.126054,0.210436,0.126052,2.24939,2.24861,2.98789,2.24855,2.98791


==> data/biharmonic-lowprec-p05-d1-bfp.toml.csv <==
level,L2,H1,H2,H1_semi,H2_semi,factor_L2,factor_H1,factor_H2,factor_H1_semi,factor_H2_semi,order_L2,order_H1,order_H2,order_H1_semi,order_H2_semi
1,0.00115983,0.00418558,0.0124015,0.00432964,0.0125507,0.00115983,0.00418558,0.0124015,0.00432964,0.0125507,9.75187,7.90036,6.33335,7.85154,6.31609
2,0.00112768,0.00222732,0.00755045,0.00228927,0.00764407,0.972276,0.532141,0.608835,0.528744,0.609054,0.0405629,0.91012,0.715876,0.91936,0.715358
3,5.98694e-06,5.50461e-05,0.000396487,5.70717e-05,0.000401765,0.0053091,0.0247141,0.0525116,0.0249301,0.052559,7.55732,5.33852,4.25122,5.32597,4.24992
4,1.81176e-06,2.37142e-06,2.23181e-05,2.40857e-06,2.26176e-05,0.302619,0.0430806,0.0562897,0.0422025,0.0562957,1.72442,4.53682,4.15098,4.56653,4.15083
5,1.56336e-08,4.97608e-08,1.35026e-06,5.14335e-08,1.36856e-06,0.00862892,0.0209836,0.0605005,0.0213544,0.0605085,6.8566,5.5746,4.04691,5.54932,4.04672
6,8.97007e-10,1.57702e-09,8.33905e-08,1.61697e-09,8.45219e-08,0.057377,0.0316921,0.0617589,0.0314381,0.0617597,4.12338,4.97973,4.01721,4.99134,4.01719
7,3.90385e-10,3.80713e-10,5.23833e-09,3.79969e-10,5.30905e-09,0.435208,0.241412,0.0628169,0.234988,0.0628128,1.20022,2.05043,3.9927,2.08934,3.9928
8,2.48401e-12,2.8197e-12,3.32705e-10,2.84354e-12,3.37221e-10,0.00636298,0.00740636,0.0635136,0.00748361,0.063518,7.29608,7.07702,3.97679,7.06205,3.97669
9,1.73998e-13,1.7717e-13,2.06768e-11,1.77408e-13,2.09574e-11,0.0700471,0.0628329,0.0621476,0.0623898,0.0621476,3.83553,3.99234,4.00816,4.00255,4.00816
10,9.35202e-14,9.06941e-14,1.28416e-12,9.04762e-14,1.3015e-12,0.53748,0.511906,0.062106,0.50999,0.062102,0.895718,0.96605,4.00912,0.97146,4.00922
11,5.03403e-16,4.95472e-16,8.02053e-14,4.94865e-16,8.12939e-14,0.00538282,0.00546311,0.0624576,0.00546956,0.0624617,7.53742,7.51606,4.00098,7.51436,4.00088
12,2.13013e-17,2.07868e-17,5.00439e-15,2.07473e-17,5.07231e-15,0.0423145,0.0419535,0.0623948,0.0419251,0.0623948,4.5627,4.57506,4.00243,4.57604,4.00243
13,2.3056e-17,2.23521e-17,3.15231e-16,2.22978e-17,3.19488e-16,1.08238,1.0753,0.0629909,1.07473,0.0629867,-0.114202,-0.104741,3.98871,-0.103979,3.98881
14,5.25433e-20,5.05722e-20,1.95756e-17,5.04196e-20,1.98413e-17,0.00227895,0.00226253,0.0620994,0.00226119,0.0621035,8.77742,8.78785,4.00928,8.7887,4.00918
15,5.17184e-21,5.04252e-21,1.22223e-18,5.03258e-21,1.23882e-18,0.0984301,0.0997093,0.0624363,0.099814,0.0624363,3.34476,3.32613,4.00147,3.32461,4.00147
16,5.71639e-21,5.54234e-21,7.66535e-20,5.52892e-21,7.76885e-20,1.10529,1.09912,0.0627161,1.09862,0.0627117,-0.144426,-0.13635,3.99502,-0.135699,3.99512
17,8.23257e-24,7.88909e-24,4.79738e-21,7.86243e-24,4.86249e-21,0.00144017,0.00142342,0.0625852,0.00142206,0.0625896,9.43955,9.45642,3.99803,9.45781,3.99793
18,1.33496e-24,1.29798e-24,2.98507e-22,1.29513e-24,3.02558e-22,0.162155,0.164529,0.062223,0.164724,0.062223,2.62455,2.60359,4.00641,2.60187,4.00641
19,1.38998e-24,1.34763e-24,1.86834e-23,1.34436e-24,1.89356e-23,1.04122,1.03825,0.0625894,1.03801,0.062585,-0.0582696,-0.0541558,3.99794,-0.0538233,3.99804
20,2.20977e-27,2.12597e-27,1.16677e-24,2.11948e-27,1.1826e-24,0.00158979,0.00157756,0.0624496,0.00157657,0.0624539,9.29695,9.30809,4.00116,9.309,4.00107
21,3.14712e-28,3.06088e-28,7.29065e-26,3.05424e-28,7.3896e-26,0.142418,0.143976,0.0624859,0.144104,0.0624859,2.81179,2.7961,4.00033,2.79482,4.00033
22,3.39311e-28,3.28954e-28,4.58867e-27,3.28155e-28,4.65063e-27,1.07816,1.0747,0.0629391,1.07443,0.0629348,-0.108577,-0.10394,3.9899,-0.103565,3.99


==> data/biharmonic-lowprec-p06-d1-bfp.toml.csv <==
level,L2,H1,H2,H1_semi,H2_semi,factor_L2,factor_H1,factor_H2,factor_H1_semi,factor_H2_semi,order_L2,order_H1,order_H2,order_H1_semi,order_H2_semi
1,0.112725,0.124604,0.134325,0.12546,0.13458,0.112725,0.124604,0.134325,0.12546,0.13458,3.14913,3.00458,2.8962,2.9947,2.89346
2,0.000206558,0.00100695,0.0033787,0.00104296,0.00342039,0.00183241,0.00808122,0.0251531,0.00831305,0.0254152,9.09204,6.95121,5.31312,6.91041,5.29816
3,1.12811e-06,8.11278e-06,6.04549e-05,8.40967e-06,6.12585e-05,0.00546146,0.0080568,0.0178929,0.00806329,0.0179098,7.5165,6.95558,5.80447,6.95442,5.80311
4,1.88063e-08,1.03399e-07,1.55569e-06,1.07131e-07,1.57665e-06,0.0166707,0.0127452,0.0257331,0.012739,0.0257377,5.90654,6.2939,5.28023,6.29461,5.27997
5,2.83235e-09,3.13104e-09,4.41115e-08,3.15258e-09,4.47055e-08,0.150606,0.0302812,0.0283549,0.0294274,0.0283547,2.73115,5.04543,5.14026,5.08669,5.14027
6,5.52358e-12,2.25339e-11,1.33486e-09,2.33249e-11,1.35292e-09,0.00195017,0.00719695,0.030261,0.00739866,0.030263,9.00218,7.1184,5.04639,7.07852,5.0463
7,1.55202e-12,1.55886e-12,4.16786e-11,1.55938e-12,4.22419e-11,0.28098,0.0691783,0.0312232,0.0668547,0.0312228,1.83146,3.85354,5.00124,3.90283,5.00126
8,6.58644e-14,6.4355e-14,1.3057e-12,6.42389e-14,1.32333e-12,0.0424379,0.0412834,0.0313278,0.0411952,0.0313274,4.5585,4.59829,4.99641,4.60138,4.99643
9,2.99437e-15,2.9116e-15,4.05139e-14,2.90522e-15,4.10594e-14,0.0454627,0.0452428,0.0310285,0.0452252,0.0310274,4.45917,4.46617,5.01026,4.46673,5.01031
10,8.43047e-18,8.30779e-18,1.26277e-15,8.29839e-18,1.27986e-15,0.00281544,0.00285334,0.0311688,0.00285638,0.031171,8.47243,8.45313,5.00375,8.4516,5.00365
11,2.35574e-18,2.28644e-18,3.96522e-17,2.28108e-18,4.01871e-17,0.279432,0.275216,0.0314009,0.274883,0.0313995,1.83943,1.86136,4.99305,1.86311,4.99311
12,4.07079e-20,3.94645e-20,1.25731e-18,3.93684e-20,1.27431e-18,0.0172803,0.0172603,0.0317084,0.0172586,0.0317093,5.85473,5.8564,4.97899,5.85654,4.97895
13,2.10455e-21,2.04231e-21,3.87185e-20,2.0375e-21,3.9241e-20,0.0516989,0.0517506,0.0307948,0.0517548,0.030794,4.27372,4.27228,5.02117,4.27216,5.02121
14,1.40781e-23,1.365e-23,1.21014e-21,1.36169e-23,1.22651e-21,0.00668937,0.00668359,0.0312548,0.00668312,0.0312559,7.22391,7.22516,4.99978,7.22526,4.99973
15,2.51311e-24,2.43836e-24,3.76056e-23,2.43258e-24,3.81125e-23,0.178512,0.178635,0.0310755,0.178644,0.0310738,2.48591,2.48492,5.00808,2.48484,5.00816
16,5.12656e-26,4.97398e-26,1.1868e-24,4.96219e-26,1.20283e-24,0.0203992,0.0203989,0.0315591,0.0203989,0.0315601,5.61534,5.61536,4.9858,5.61537,4.98575
17,2.25757e-27,2.19034e-27,3.72916e-26,2.18514e-27,3.77946e-26,0.0440367,0.0440359,0.031422,0.0440359,0.0314213,4.50515,4.50518,4.99208,4.50518,4.99211
18,2.48157e-30,2.40001e-30,1.15635e-27,2.3937e-30,1.172e-27,0.00109922,0.00109572,0.0310082,0.00109544,0.0310097,9.8293,9.8339,5.0112,9.83427,5.01114
19,1.8731e-30,1.81742e-30,3.76569e-29,1.81312e-30,3.81654e-29,0.754803,0.757255,0.0325654,0.757455,0.0325644,0.405827,0.401148,4.94052,0.400767,4.94056
20,5.733e-32,5.56291e-32,1.14807e-30,5.54977e-32,1.16358e-30,0.030607,0.0306088,0.0304877,0.030609,0.0304877,5.02999,5.02991,5.03563,5.0299,5.03563
21,2.4218e-33,2.34972e-33,3.7015e-32,2.34416e-33,3.7514e-32,0.0422431,0.0422391,0.032241,0.0422388,0.0322402,4.56514,4.56528,4.95496,4.56529,4.95499
22,5.70055e-36,5.53534e-36,1.14751e-33,5.52258e-36,1.16304e-33,0.00235385,0.00235574,0.0310013,0.00235589,0.0310029,8.73076,8.7296,5.01153,8.72951,5.01145


==> data/biharmonic-lowprec-p07-d1-bfp.toml.csv <==
level,L2,H1,H2,H1_semi,H2_semi,factor_L2,factor_H1,factor_H2,factor_H1_semi,factor_H2_semi,order_L2,order_H1,order_H2,order_H1_semi,order_H2_semi
1,0.0252921,0.0547166,0.13322,0.0563276,0.134721,0.0252921,0.0547166,0.13322,0.0563276,0.134721,5.30517,4.19188,2.90812,4.15001,2.89196
2,9.50137e-05,0.00012365,0.000378054,0.000125559,0.000382627,0.00375665,0.00225982,0.00283782,0.00222908,0.00284016,8.05634,8.78958,8.461,8.80933,8.45981
3,3.01823e-07,1.10528e-06,7.87175e-06,1.14348e-06,7.97622e-06,0.00317663,0.0089388,0.0208217,0.00910714,0.0208459,8.29829,6.8057,5.58576,6.77879,5.58409
4,4.91438e-09,7.57877e-09,9.73965e-08,7.74385e-09,9.87069e-08,0.0162823,0.00685688,0.0123729,0.00677216,0.0123752,5.94055,7.18823,6.33667,7.20617,6.33641
5,4.61909e-11,6.19886e-11,1.36639e-09,6.30274e-11,1.38484e-09,0.00939913,0.00817925,0.0140291,0.00813904,0.0140299,6.73326,6.93382,6.15543,6.94093,6.15535
6,3.03871e-12,2.97509e-12,2.10469e-11,2.9702e-12,2.13262e-11,0.065786,0.0479941,0.0154034,0.0471255,0.0153997,3.92608,4.381,6.02061,4.40735,6.02096
7,6.31521e-15,6.96347e-15,3.22594e-13,7.01028e-15,3.26959e-13,0.00207825,0.00234059,0.0153274,0.00236021,0.0153313,8.91041,8.73891,6.02775,8.72687,6.02737
8,1.07325e-16,1.07282e-16,5.07211e-15,1.07279e-16,5.14073e-15,0.0169947,0.0154065,0.0157229,0.0153031,0.0157229,5.87877,6.02032,5.99099,6.03003,5.99099
9,2.04302e-18,1.98897e-18,7.91647e-17,1.9848e-18,8.02356e-17,0.0190358,0.0185396,0.0156079,0.0185013,0.0156078,5.71514,5.75325,6.00158,5.75623,6.00159
10,1.10616e-19,1.07306e-19,1.23353e-18,1.07051e-19,1.2501e-18,0.0541435,0.0539507,0.0155818,0.0539351,0.0155804,4.20707,4.21221,6.00399,4.21263,6.00412
11,1.78016e-22,1.72761e-22,1.9196e-20,1.72355e-22,1.94558e-20,0.00160931,0.00160998,0.0155618,0.00161004,0.0155634,9.27934,9.27874,6.00585,9.27869,6.0057
12,1.28588e-23,1.24717e-23,3.03757e-22,1.24418e-23,3.07862e-22,0.072234,0.0721902,0.015824,0.0721866,0.0158237,3.79118,3.79205,5.98174,3.79212,5.98177
13,6.47377e-25,6.27877e-25,4.72561e-24,6.2637e-25,4.78845e-24,0.0503449,0.0503442,0.0155572,0.0503442,0.0155539,4.31201,4.31203,6.00628,4.31203,6.00658
14,2.97886e-27,2.88966e-27,7.32296e-26,2.88277e-27,7.42193e-26,0.00460143,0.00460228,0.0154963,0.00460235,0.0154996,7.7637,7.76344,6.01193,7.76341,6.01162
15,5.92802e-29,5.74913e-29,1.14479e-27,5.73531e-29,1.16025e-27,0.0199003,0.0198955,0.0156329,0.0198951,0.0156327,5.65107,5.65141,5.99927,5.65144,5.99929
16,1.77629e-30,1.7236e-30,1.79474e-29,1.71953e-30,1.81881e-29,0.0299643,0.0299801,0.0156774,0.0299814,0.0156761,5.06061,5.05985,5.99517,5.05979,5.99529
17,5.10585e-32,4.95345e-32,2.83415e-31,4.94167e-32,2.87135e-31,0.0287445,0.028739,0.0157914,0.0287386,0.015787,5.12057,5.12085,5.98472,5.12087,5.98512
18,1.5154e-34,1.47008e-34,4.37647e-33,1.46658e-34,4.43564e-33,0.00296796,0.0029678,0.0154419,0.00296778,0.015448,8.39631,8.39639,6.017,8.3964,6.01644
19,2.33353e-36,2.26402e-36,6.91429e-35,2.25865e-36,7.00779e-35,0.0153988,0.0154006,0.0157988,0.0154008,0.0157988,6.02104,6.02087,5.98404,6.02085,5.98404
20,9.26477e-38,8.98841e-38,1.0682e-36,8.96706e-38,1.08256e-36,0.0397029,0.0397012,0.0154492,0.039701,0.0154479,4.65461,4.65467,6.01633,4.65468,6.01644
21,5.14427e-40,4.99067e-40,1.66289e-38,4.97881e-40,1.68538e-38,0.00555251,0.00555234,0.0155672,0.00555233,0.0155685,7.49265,7.49269,6.00535,7.49269,6.00523
22,3.11052e-41,3.01761e-41,2.65181e-40,3.01043e-41,2.68725e-40,0.0604657,0.060465,0.015947,0.0604649,0.0159445,4.04774,4.04776,5.97057,4.04776,5.9708


==> data/example-func.dat <==
x l0 l1 l2
-5.0 -1.0042809161039419 -1.0042809161039419 -1.0042809161039419
-4.6875 -0.993448523505545 -1.0003998585900973 -1.0027509858893742
-4.375 -0.9826161309071483 -0.9965188010762526 -0.9965188010762526
-4.0625 -0.9717837383087515 -0.9787350733933036 -0.9829803619177407
-3.75 -0.9609513457103547 -0.9609513457103547 -0.9609513457103547
-3.4375 -0.9517187463341116 -0.9341356306820261 -0.9329519870908101
-3.125 -0.9424861469578685 -0.9073199156536976 -0.9073199156536976
-2.8125 -0.9332535475816254 -0.9156704319295399 -0.8985410820717368
-2.5 -0.9240209482053823 -0.9240209482053823 -0.9240209482053823
-2.1875 -1.027125608976025 -1.0185207797334963 -0.9964471988057513
-1.875 -1.1302302697466675 -1.1130206112616103 -1.1130206112616103
-1.5625 -1.23333493051731 -1.2247301012747815 -1.2454551058109389
-1.25 -1.3364395912879528 -1.3364395912879528 -1.3364395912879528
-0.9375 -1.0023296934659647 -1.2111284841546976 -1.3081035175006677
-0.625 -0.6682197956439764 -1.0858173770214425 -1.0858173770214425
-0.3125 -0.3341098978219882 -0.5429086885107213 -0.6355485838621602
0.0 0.0 0.0 0.0
0.3125 0.4561488856545981 0.6529274670793186 0.6985240632886016
0.625 0.9122977713091962 1.3058549341586372 1.3058549341586372
0.9375 1.3684466569637943 1.5652252383885148 1.6994744181482386
1.25 1.8245955426183924 1.8245955426183924 1.8245955426183924
1.5625 1.5525068815556038 1.6141454989818809 1.6998225626232015
1.875 1.2804182204928152 1.403695455345369 1.403695455345369
2.1875 1.0083295594300266 1.0699681768563036 1.0468163922452547
2.5 0.7362408983672382 0.7362408983672382 0.7362408983672382
2.8125 0.7260180904253706 0.6149541071993335 0.5443784285806241
3.125 0.715795282483503 0.4936673160314289 0.4936673160314289
3.4375 0.7055724745416354 0.5945084913155982 0.5607800583410417
3.75 0.6953496665997677 0.6953496665997677 0.6953496665997677
4.0625 0.7889763983808615 0.82961626335426 0.8431203570374289
4.375 0.8826031301619555 0.9638828601087522 0.9638828601087522
4.6875 0.9762298619430494 1.0168697269164477 1.039125238311862
5.0 1.0698565937241433 1.0698565937241433 1.0698565937241433


==> data/hockey-sticks.dat <==
level p1sp p2sp p3sp p4sp p5sp p1dp p2dp p3dp p4dp p5dp
1 6.265e-01 1.729e-01 3.007e-02 3.694e-03 3.488e-04 6.265e-01 1.729e-01 3.007e-02 3.694e-03 3.488e-04
2 3.280e-01 3.999e-02 4.174e-03 4.300e-04 4.237e-05 3.280e-01 3.999e-02 4.174e-03 4.300e-04 4.231e-05
3 1.658e-01 9.647e-03 5.187e-04 2.623e-05 1.270e-06 1.658e-01 9.647e-03 5.186e-04 2.623e-05 1.241e-06
4 8.313e-02 2.387e-03 6.558e-05 1.763e-06 3.409e-07 8.313e-02 2.387e-03 6.548e-05 1.646e-06 3.833e-08
5 4.159e-02 5.950e-04 8.429e-06 1.410e-06 2.945e-06 4.159e-02 5.950e-04 8.259e-06 1.037e-07 1.200e-09
6 2.080e-02 1.486e-04 4.663e-06 5.600e-06 7.203e-06 2.080e-02 1.487e-04 1.038e-06 6.514e-09 3.761e-11
7 1.040e-02 3.726e-05 1.231e-05 8.191e-06 4.736e-06 1.040e-02 3.716e-05 1.302e-07 4.084e-10 1.179e-12
8 5.200e-03 1.211e-05 5.823e-05 2.361e-05 1.125e-04 5.200e-03 9.289e-06 1.630e-08 2.557e-11 1.146e-13
9 2.600e-03 2.323e-05 1.699e-04 3.826e-04 3.167e-04 2.600e-03 2.322e-06 2.039e-09 2.956e-12 1.958e-13
10 1.302e-03 1.838e-03 1.124e-03 4.772e-03 1.843e-03 1.300e-03 5.805e-07 2.550e-10 5.232e-12 1.475e-12
11 7.047e-04 1.362e-02 9.680e-03 6.311e-03 2.850e-03 6.500e-04 1.451e-07 3.447e-11 1.403e-11 1.133e-11
12 5.088e-03 6.110e-02 1.670e-02 3.124e-02 1.692e-02 3.250e-04 3.628e-08 8.743e-11 3.245e-11 2.061e-11
13 3.028e-02 9.386e-01 1.241e-01 1.795e-01 5.377e-02 1.625e-04 9.073e-09 2.224e-10 1.936e-10 1.830e-10
14 2.452e-01 7.161e+00 1.418e+00 8.266e-01 2.003e-01 8.126e-05 2.584e-09 6.046e-10 2.764e-10 2.669e-10
15 1.016e+00 1.037e+10 1.858e+00 2.828e+04 9.637e+90 4.063e-05 3.492e-09 3.055e-09 2.668e-09 1.769e-09


==> data/memory-saving-fmg.dat <==
level dofs-m1-d2-p01 prog-m1-d2-p01/cReg dofs-m2-d1-p07 prog-m2-d1-p07/cReg dofs-m1-d1-p03 prog-m1-d1-p03/cReg dofs-m2-d1-p06 prog-m2-d1-p06/cReg dofs-m1-d2-p03 prog-m1-d2-p03/cReg dofs-m2-d1-p03 prog-m2-d1-p03/cReg dofs-m1-d1-p02 prog-m1-d1-p02/cReg dofs-m1-d2-p02 prog-m1-d2-p02/cReg dofs-m1-d1-p05 prog-m1-d1-p05/cReg dofs-m1-d2-p05 prog-m1-d2-p05/cReg dofs-m2-d1-p05 prog-m2-d1-p05/cReg dofs-m1-d1-p04 prog-m1-d1-p04/cReg dofs-m1-d1-p01 prog-m1-d1-p01/cReg dofs-m2-d1-p04 prog-m2-d1-p04/cReg dofs-m1-d2-p04 prog-m1-d2-p04/cReg
1 1 0.8 7 0.46551724137931033 3 0.5031847133757962 6 0.4583333333333333 9 0.628482972136223 3 0.6551724137931034 2 0.5945945945945946 4 0.6666666666666666 5 0.4794520547945205 25 0.5309785755645628 5 0.5202312138728323 4 0.47346938775510206 1 0.7142857142857143 4 0.5550239234449761 16 0.5656324582338902
2 9 0.9313725490196079 9 0.4517133956386293 5 0.5210843373493976 8 0.4561933534743202 25 0.7489754098360656 5 0.71875 4 0.6408839779005525 16 0.8031189083820662 7 0.46695402298850575 49 0.5774539877300614 7 0.5281899109792285 6 0.4773662551440329 3 0.7386363636363636 6 0.5887850467289719 36 0.6461318051575932
3 49 1.3539915966386555 13 0.4843462246777164 9 0.5819295558958653 12 0.5032220269478618 81 1.060953084595493 9 0.8333333333333334 8 0.7333333333333333 64 1.1640579710144927 11 0.50446791226645 121 0.7468688957830633 11 0.5869205298013245 10 0.5331833520809899 7 0.8441558441558441 10 0.6783479349186483 100 0.8734525447042641
4 225 1.7099514563106797 21 0.5724885844748858 17 0.7334494773519163 20 0.6086490350250179 289 1.5261156186612577 17 0.994 16 0.9313186813186813 256 1.5911230665770006 19 0.6038834951456311 361 1.0924729044446655 19 0.7152641878669276 18 0.657030223390276 15 1.0583333333333333 18 0.8481375358166189 324 1.2743560169165706
5 961 2.0154256553003944 37 0.7372076023391813 33 0.9570771589167093 36 0.7994106980961015 1089 2.021011492473784 33 1.2304371289800324 32 1.1608598962194219 1024 1.9920457142857142 35 0.7882102704345184 1225 1.5397648876869585 35 0.9404833836858006 34 0.8706166868198307 31 1.2766839378238342 34 1.1181236673773987 1156 1.7459496008113802
6 3969 2.2944343181721845 69 0.9864422627395979 65 1.2081881533101044 68 1.069328029549652 4225 2.4816831415761897 65 1.5337278106508876 64 1.394344069128044 4096 2.3535253464472006 67 1.0287462908011868 4489 2.0056583638239984 67 1.2325920524972658 66 1.1269689737470168 63 1.488577362409138 66 1.3964610234337638 4356 2.209642937659854
7 16129 2.557970712024766 133 1.2904884318766068 129 1.4650533354561375 132 1.387906106480694 16641 2.8911348459282986 129 1.876547178910143 128 1.6208375893769151 16384 2.67753681603996 131 1.2987560843699297 17161 2.4296633135052144 131 1.5495712194101652 130 1.4025727826675694 127 1.6916471506635442 130 1.7231870608511202 16900 2.62701136750508
8 65025 2.8200825007856394 261 1.6213101160862355 257 1.7124957670165932 260 1.7259058058883445 66049 3.275688153079281 257 2.2338709677419355 256 1.8308447321708259 65536 2.989241754421587 259 1.5735311859090362 67081 2.80041811959625 259 1.8692502299908003 258 1.6755798493130447 255 1.8871808233454925 258 2.0719424460431655 66564 2.9972038097038096
9 261121 3.0810789996151438 517 1.9501287001287002 513 1.9442464246424642 516 2.050946489001692 263169 3.640546292706367 513 2.5873679478534504 512 2.033038597977445 262144 3.2917261723687643 515 1.8353810743346193 265225 3.1306615390985812 515 2.191393013369478 514 1.933184855233853 511 2.07741935483871 514 2.4209642325457112 264196 3.3329264079268475
10 1046529 3.3411543063154867 1029 2.254678341059034 1025 2.160442382196594 1028 2.352927220710348 1050625 3.991793837181305 1025 2.927438062540596 1024 2.230078563411897 1048576 3.5878738372016525 1027 2.077148768740248 1054729 3.435424238231999 1027 2.501679044236358 1026 2.1718920668311825 1023 2.2643532095145 1026 2.757283096856246 1052676 3.6523421563108927
11 4190209 3.60050638625266 2053 2.533221044035269 2049 2.3640910284663783 2052 2.6371685893543817 4198401 4.334262700602723 2049 3.2515831212641295 2048 2.422403828059894 4194304 3.8798872497891757 2051 2.2981805196275684 4206601 3.7245916933148173 2051 2.7945689985186664 2050 2.3937676176315708 2047 2.4489992019673945 2050 3.0763378241935317 4202500 3.961470247099846
12 16769025 3.8593270308476755 4101 2.7927829522264664 4097 2.557637882239249 4100 2.9034178024243453 16785409 4.671293113744543 4097 3.5613582969746367 4096 2.6109803233792253 16777216 4.169297086749317 4099 2.50363149001672 16801801 4.006129543817197 4099 3.0704580152671754 4098 2.6020727986961427 4095 2.63258661109664 4098 3.3789443131401087 16793604 4.264357893186468
13 67092481 4.117779009766511 8197 3.0363055040937073 8193 2.7458819383056294 8196 3.1546933503070242 67125249 5.005041965281685 8193 3.8598349542999144 8192 2.796814418945824 67108864 4.4571094622687415 8195 2.699151747845886 67158025 4.283566583732855 8195 3.332440293609153 8194 2.8015671425941995 8191 2.8161441547026076 8194 3.6682431212229867 67141636 4.563548360500212
14 268402689 4.375986722766368 16389 3.2677905915261762 16385 2.9306554597022836 16388 3.3948137867527386 268468225 5.336847802347171 16385 4.150141041584519 16384 2.980750874960229 268435456 4.743961335728369 16387 2.887648115666847 268533769 4.558641426149199 16387 3.5841515089995726 16386 2.9958198868848456 16383 2.9996500544246754 16386 3.947757913054467 268500996 4.860583376967805
15 1073676289 4.634038328971759 32773 3.4908836199820343 32769 3.113114053885107 32772 3.6271836534287267 1073807361 5.667519821285768 32769 4.434858240711385 32768 3.163425515050099 1073741824 5.030245041949667 32771 3.071436491609232 1073938441 4.832369376098249 32771 3.8287566527927908 32770 3.1865516002865415 32767 3.1831064000773117 32770 4.220512471676295 1073872900 5.156376974370001
16 4294836225 4.891992972155798 65541 3.708406059239631 65537 3.294077514383615 65540 3.8544153583881298 4295098369 5.997537986528318 65537 4.7158996421228965 65536 3.3452859178001417 4294967296 5.316197172011455 65539 3.2521846754140142 4295360521 5.105335728604998 65539 4.068659806137529 65538 3.3750000827895166 65535 3.3665231327622496 65538 4.488792365282735 4295229444 5.451462620813823
17 17179607041 5.149888745482396 131077 3.9223557708574406 131073 3.4740988186120343 131076 4.078352251094612 17180131329 6.327182803747247 131073 4.994592716123217 131072 3.526633098332395 17179869184 5.601957994657498 131075 3.431022255109554 17180655625 5.377874529416379 131075 4.305549729703116 131074 3.562006499476052 131071 3.549911016235786 131074 4.754201434681071 17180393476 5.746147913569392
18 68718952449 5.4077494321127295 262149 4.134071276795369 262145 3.6535379087233633 262148 4.3002279279054525 68720001025 6.656616246921375 262145 5.271818787982992 262144 3.707662871375766 68719476736 5.887609515602907 262147 3.608683694285043 68721049609 5.650174835722998 262147 4.540554523367157 262146 3.74812059832852 262143 3.733279071597898 262146 5.0178117908589925 68720525316 6.040608449124296
19 274876858369 5.665589523646453 524293 4.344416465747928 524289 3.832622912866032 524292 4.520838558056288 274878955521 6.985930904246561 524289 5.548144696666538 524288 3.888499404913834 274877906944 6.1731991169898865 524291 3.785632878719355 274881052681 5.922342866445814 524291 4.774401912523679 524290 3.93369158845769 524287 3.916634035203833 524290 5.28031603828305 274880004100 6.334943618097217
20 1099509530625 5.923417679740279 1048581 4.553934102029997 1048577 4.011495434011812 1048580 4.74068462749794 1099513724929 7.315179243732113 1048577 5.82392634930636 1048576 4.069219849243535 1099511627776 6.458753901719763 1048579 3.962156477013985 1099517919241 6.1944379121587865 1048579 5.007549431641508 1048578 4.118936506795437 1048575 4.099980608659219 1048578 5.54215037902178 1099515822084 6.6292092606660455
21 4398042316801 6.181238993439717 2097157 4.762958307477851 2097153 4.190241896791589 2097156 4.960074468341234 4398050705409 7.644390773798855 2097153 6.099383006205936 2097152 4.249871347268045 4398046511104 6.7442892383691175 2097155 4.138428632860361 4398059094025 6.4664928758787905 2097155 5.240279083224519 2097154 4.303987917072539 2097151 4.283321928461924 2097154 5.8035841420900045 4398054899716 6.923436543964927
22 17592177655809 6.439056420824771 4194309 4.971691466395371 4194305 4.3689143133570045 4194308 5.179195001112691 17592194433025 7.973581979810046 4194305 6.374647663894594 4194304 4.430482304865566 17592186044416 7.029813775430264 4194307 4.314553667473979 17592211210249 6.738525921166098 4194307 5.4727619273400165 4194306 4.488925635879881 4194303 4.466660019561594 4194306 6.064780978271015 17592202821636 7.217642762384498
23 70368727400449 6.696871658629125 8388613 5.180254550613351 8388609 4.547543614216086 8388612 5.398158048616496 70368760954881 8.302762017052462 8388609 6.6497999501070675 8388608 4.6110696340099775 70368744177664 7.315332347082709 8388611 4.490593347530372 70368794509321 7.010547027260009 8388611 5.7051003628533925 8388610 4.673797142937411 8388607 4.6499961568928825 8388610 6.325839007432369 70368777732100 7.511837462158391
24 281474943156225 6.954685671506285 16777221 5.388719063453487 16777217 4.726148004113739 16777220 5.617029759729549 281475010265089 8.631935943001032 16777217 6.924887010830521 16777216 4.7916432993453135 281474976710656 7.600847639301812 16777219 4.666583878792743 281475077373961 7.282561653168393 16777219 5.937355001482331 16777218 4.858630389449505 16777215 4.833331127299773 16777218 6.586816394026149 281475043819524 7.806025887722832
25 1125899839733761 7.212499003391025 33554437 5.597126862387883 33554433 4.904738101237456 33554436 5.835848886731417 1125899973951489 8.961106538077217 33554433 7.199936490625439 33554432 4.9722091186860995 1125899906842624 7.886361136478491 33554435 4.84254629905232 1125900108169225 7.554572773398873 33554435 6.169561372638109 33554434 5.043441681127942 33554431 5.016665408512144 33554434 6.8477472790028555 1125900041060356 8.100210907850402
26 4503599493152769 nan 67108869 5.8055022438754476 67108865 5.083320049308648 67108868 6.05463793941237 4503599761588225 nan 67108865 7.474964461087604 67108864 5.152770461306521 4503599627370496 nan 67108867 5.018492738372686 4503600030023689 nan 67108867 6.401740125492858 67108866 5.228240453840992 67108863 5.199999286631804 67108866 7.108651529141919 4503599895805956 nan
27 18014398241046529 nan 134217733 6.013859205393772 134217729 5.2618973776930105 134217732 6.273409894322226 18014398777917441 nan 134217729 7.749980194778092 134217728 5.333329264353615 18014398509481984 nan 134217731 5.194430142608481 18014399314788361 nan 134217731 6.633903170105931 134217730 5.41303212885022 134217727 5.38333293100614 134217730 7.369540616231446 18014399046352900 nan
28 72057593501057025 nan 268435461 6.222205756932008 268435457 5.440472100832814 268435460 6.492172181664515 72057594574798849 nan 268435457 8.02498900506304 268435456 5.513886634326013 72057594037927936 nan 268435459 5.370362464391302 72057595648540681 nan 268435459 6.866057329275176 268435458 5.597819800772247 268435455 5.56666644086441 268435458 7.630421118846149 72057595111669764 nan
29 288230375077969921 nan 536870917 6.430546454369745 536870913 5.619045361786599 536870916 6.710929029883094 288230377225453569 nan 536870913 8.299993917839444 536870912 5.694443199523698 288230376151711744 nan 536870915 5.54629194036613 288230379372937225 nan 536870915 7.098206487492395 536870914 5.782605225771729 536870911 5.749999873836837 536870914 7.891296786023165 288230378299195396 nan
30 1152921502459363329 nan 1073741829 6.638883874685782 1073741825 5.797617805707792 1073741828 6.92968283196787 1152921506754330625 nan 1073741825 8.57499664665565 1073741824 5.874999314792431 1152921504606846976 nan 1073741827 5.722219829671836 1152921511049297929 nan 1073741827 7.330352843996462 1073741826 5.967389395140911 1073741823 5.933333263132308 1073741826 8.152169742191433 1152921508901814276 nan
31 4611686014132420609 nan 2147483653 6.847219468168296 2147483649 5.976189794951058 2147483652 7.148434935298409 4611686022722355201 nan 2147483649 8.849998156910102 2147483648 6.0555551795513365 4611686018427387904 nan 2147483651 5.8981468378179045 4611686031312289801 nan 2147483651 7.562497637546165 2147483650 6.152172865696381 2147483647 6.116666627753681 2147483650 8.413041184952505 4611686027017322500 nan
32 18446744065119617025 nan 4294967301 7.055554047240169 4294967297 6.154761532122158 4294967300 7.367186094982588 18446744082299486209 nan 4294967297 9.124998989940035 4294967296 6.236110905363834 18446744073709551616 nan 4294967299 6.074073358397794 18446744099479355401 nan 4294967299 7.794641562621328 4294967298 6.3369559488016165 4294967295 6.299999978506627 4294967298 8.67391178622334 18446744090889420804 nan
33 73786976277658337281 nan 8589934597 7.263888065061587 8589934593 6.333333130036155 8589934596 7.585936732383822 73786976312018075649 nan 8589934593 9.399999447977786 8589934592 6.416666554382204 73786976294838206464 nan 8589934595 6.249999610113255 73786976346377814025 nan 8589934595 8.02678500688195 8589934594 6.521738817844474 8589934591 6.4833333215007505 8589934594 8.934781921335027 73786976329197944836 nan
34 295147905144993087489 nan 17179869189 7.472221773401436 17179869185 6.51190465126977 17179869188 7.804687081694981 295147905213712564225 nan 17179869185 9.674999699084593 17179869184 6.5972221610975765 295147905179352825856 nan 17179869187 6.4259257140361346 295147905282432040969 nan 17179869187 8.258928185855215 17179869186 6.706521569007974 17179869183 6.666666660172632 17179869186 9.19565179909825 295147905248072302596 nan
35 1180591620648691826689 nan 34359738373 7.680555311625615 34359738369 6.690476130409564 34359738372 8.023437272599374 1180591620786130780161 nan 34359738369 9.949999836365643 34359738368 6.7777777445818055 1180591620717411303424 nan 34359738371 6.601851736959887 1180591620923569733641 nan 34359738371 8.491071218922965 34359738370 6.891304255457063 34359738367 6.84999999644618 34359738370 9.4565215352461 1180591620854850256900 nan
36 4722366482732206260225 nan 68719476741 7.888888756616248 68719476737 6.86904758650825 68719476740 8.242187376661775 4722366483007084167169 nan 68719476737 10.22499991122204 68719476736 6.95833331534533 4722366482869645213696 nan 68719476739 6.777777715614931 4722366483281962074121 nan 68719476739 8.723214171983107 68719476738 7.076086906480826 68719476735 7.03333333139379 68719476738 9.717391193699465 4722366483144523120644 nan
37 18889465931203702947841 nan 137438953477 8.097222150650666 137438953473 7.047619030028827 137438953476 8.460937433247992 18889465931753458761729 nan 137438953473 10.4999999519393 137438953472 7.138888879162298 18889465931478580854784 nan 137438953475 6.9537036701389825 18889465932303214575625 nan 137438953475 8.955357081293537 137438953474 7.260869538164762 137438953471 7.216666665610828 137438953474 9.978260809647642 18889465932028336668676 nan
38 75557863725364567605249 nan 274877906949 8.305555516907733 274877906945 7.226190466700461 274877906948 8.679687463947072 75557863726464079233025 nan 274877906945 10.774999974035573 274877906944 7.319444439195571 75557863725914323419136 nan 274877906947 7.129629611541588 75557863727563590860809 nan 274877906947 9.18749996674366 274877906946 7.445652159317298 274877906943 7.399999999426606 274877906946 10.239130402403754 75557863727013835046916 nan
39 302231454902557782048769 nan 549755813893 8.513888868059878 549755813889 7.404761899651686 549755813892 8.898437480565583 302231454904756805304321 nan 549755813889 11.049999986000364 549755813888 7.499999997172886 302231454903657293676544 nan 549755813891 7.305555545825878 302231454906955828559881 nan 549755813891 9.419642839213026 549755813890 7.630434774748756 549755813887 7.583333333022645 549755813890 10.499999982537247 302231454905856316932100 nan
40 1208925819612430151450625 nan 1099511627781 8.722222211017197 1099511627777 7.583333330586519 1099511627780 9.117187489543191 1208925819616828197961729 nan 1099511627777 11.324999992465642 1099511627776 7.680555554035593 1208925819614629174706176 nan 1099511627779 7.481481476257006 1208925819621226244472841 nan 1099511627779 9.651785704636957 1099511627778 7.815217387079328 1099511627775 7.766666666498683 1099511627778 10.7608695558169 1208925819619027221217284 nan
41 4835703278454118652313601 nan 2199023255557 8.930555549538333 2199023255553 7.761904760430841 2199023255556 9.335937494383547 4835703278462914745335809 nan 2199023255553 11.599999995952317 2199023255552 7.861111110295332 4835703278458516698824704 nan 2199023255555 7.657407404606747 4835703278471710838358025 nan 2199023255555 9.883928566245359 2199023255554 7.999999997732788 2199023255551 7.949999999909358 2199023255554 11.021739125383352 4835703278467312791846916 nan
42 19342813113825270702276609 nan 4398046511109 9.138888885662963 4398046511105 7.9404761896865885 4398046511108 9.554687496988405 19342813113842862888321025 nan 4398046511105 11.87499999782913 4398046511104 8.041666666229549 19342813113834066795298816 nan 4398046511107 7.83333333183439 19342813113860455074365449 nan 4398046511107 10.116071425791747 4398046511106 8.18478260748102 4398046511103 8.133333333284519 4398046511106 11.28260869294235 19342813113851658981343236 nan
43 77371252455318674995150849 nan 8796093022213 9.347222220495507 8796093022209 8.119047618625277 8796093022212 9.773437498387736 77371252455353859367239681 nan 8796093022209 12.149999998837583 8796093022208 8.222222221988371 77371252455336267181195264 nan 8796093022211 8.00925925845823 77371252455389043739328521 nan 8796093022211 10.348214284225975 8796093022210 8.369565216741597 8796093022207 8.316666666640426 8796093022210 11.543478259418242 77371252455371451553284100 nan
44 309485009821309884352692225 nan 17592186044421 9.555555554632717 17592186044417 8.297619047393482 17592186044420 9.99218749913819 309485009821380253096869889 nan 17592186044417 12.424999999378526 17592186044416 8.402777777652858 309485009821345068724781056 nan 17592186044419 8.18518518475774 309485009821450621841047561 nan 17592186044419 10.580357142061485 17592186044418 8.554347825739946 17592186044415 8.499999999985919 17592186044418 11.80434782531086 309485009821415437468958724 nan
45 1237940039285309906154946561 nan 35184372088837 9.763888888396396 35184372088833 8.476190476070178 35184372088836 10.210937499540005 1237940039285450643643301889 nan 35184372088833 12.699999999668224 35184372088832 8.5833333332667 1237940039285380274899124224 nan 35184372088835 8.361111110883337 1237940039285591381131657225 nan 35184372088835 10.81249999957526 35184372088834 8.739130434597534 35184372088831 8.68333333332579 35184372088834 12.065217390889941 1237940039285521012387479556 nan
46 4951760157141380362108141569 nan 70368744177669 9.972222221959758 70368744177665 8.654761904697835 70368744177668 10.42968749975482 4951760157141661837084852225 nan 70368744177665 12.97499999982313 70368744177664 8.763888888853394 4951760157141521099596496896 nan 70368744177667 8.537037036915823 4951760157141943312061562889 nan 70368744177667 11.044642856916441 70368744177666 8.923913043379688 70368744177663 8.866666666662631 70368744177666 12.326086956300776 4951760157141802574573207556 nan
47 19807040628565802923409276929 nan 140737488355333 10.180555555415868 140737488355329 8.833333333299255 140737488355332 10.648437499869491 19807040628566365873362698241 nan 140737488355329 13.249999999905837 140737488355328 8.944444444425562 19807040628566084398385987584 nan 140737488355331 8.71296296289854 19807040628566928823316119561 nan 140737488355331 11.27678571416518 140737488355330 9.108695652121481 140737488355327 9.049999999997844 140737488355330 12.58695652162147 19807040628566647348339408900 nan
48 79228162514263774643590529025 nan 281474976710661 10.38888888881464 281474976710657 9.011904761886658 281474976710660 10.86718749993062 79228162514264900543497371649 nan 281474976710657 13.524999999949934 281474976710656 9.124999999989967 79228162514264337593543950336 nan 281474976710659 8.88888888885469 79228162514266026443404214281 nan 281474976710659 11.508928571364487 281474976710658 9.293478260841711 281474976710655 9.233333333332183 281474976710658 12.847826086893951 79228162514265463493450792964 nan
49 316912650057056224474268958721 nan 562949953421317 10.597222222182804 562949953421313 9.190476190466585 562949953421316 11.085937499963162 316912650057058476274082643969 nan 562949953421313 13.799999999973412 562949953421312 9.305555555550232 316912650057057350374175801344 nan 562949953421315 9.064814814796684 316912650057060728073896329225 nan 562949953421315 11.7410714285374 562949953421314 9.478260869550438 562949953421311 9.416666666666055 562949953421314 13.10869565214068 316912650057059602173989486596 nan
50 1267650600228227149696889520129 nan 1125899906842629 10.805555555534653 1125899906842625 9.369047619042528 1125899906842628 11.304687499980464 1267650600228231653296516890625 nan 1125899906842625 14.074999999985899 1125899906842624 9.48611111110829 1267650600228229401496703205376 nan 1125899906842627 9.240740740731137 1267650600228236156896144261129 nan 1125899906842627 11.973214285696237 1125899906842626 9.663043478253037 1125899906842623 9.599999999999675 1125899906842626 13.369565217373674 1267650600228233905096330575876 nan


==> data/memory-saving-vector.dat <==
level dofs-m1-d2-p01 prog-m1-d2-p01/cReg dofs-m2-d1-p07 prog-m2-d1-p07/cReg dofs-m1-d1-p03 prog-m1-d1-p03/cReg dofs-m2-d1-p06 prog-m2-d1-p06/cReg dofs-m1-d2-p03 prog-m1-d2-p03/cReg dofs-m2-d1-p03 prog-m2-d1-p03/cReg dofs-m1-d1-p02 prog-m1-d1-p02/cReg dofs-m1-d2-p02 prog-m1-d2-p02/cReg dofs-m1-d1-p05 prog-m1-d1-p05/cReg dofs-m1-d2-p05 prog-m1-d2-p05/cReg dofs-m2-d1-p05 prog-m2-d1-p05/cReg dofs-m1-d1-p04 prog-m1-d1-p04/cReg dofs-m1-d1-p01 prog-m1-d1-p01/cReg dofs-m2-d1-p04 prog-m2-d1-p04/cReg dofs-m1-d2-p04 prog-m1-d2-p04/cReg
1 1 1.5 7 0.6862745098039216 3 0.7674418604651163 6 0.6923076923076923 9 1.0 3 0.8571428571428571 2 0.8888888888888888 4 1.1428571428571428 5 0.7142857142857143 25 0.8064516129032258 5 0.7291666666666666 4 0.7323943661971831 1 1.4 4 0.7719298245614035 16 0.8727272727272727
2 9 1.7142857142857142 9 0.6057692307692307 5 0.7653061224489796 8 0.6230529595015576 25 1.2596899224806202 5 0.8823529411764706 4 0.9361702127659575 16 1.4308943089430894 7 0.6621621621621622 49 0.8932291666666666 7 0.6796116504854369 6 0.7012987012987013 3 1.2272727272727273 6 0.75 36 1.0251256281407035
3 49 1.8992248062015504 13 0.6256684491978609 9 0.8507462686567164 12 0.6552901023890785 81 1.6895705521472393 9 1.0 8 1.037037037037037 64 1.7707509881422925 11 0.7122302158273381 121 1.174757281553398 11 0.7333333333333333 10 0.7692307692307693 7 1.1846153846153846 10 0.8300395256916996 100 1.373283395755306
4 225 2.115987460815047 21 0.721875 17 0.9873737373737373 20 0.7624633431085044 289 2.218201754385965 17 1.1805555555555556 16 1.167381974248927 256 2.1322880940715336 19 0.836 361 1.6328125 19 0.8636363636363636 18 0.9032258064516129 15 1.2037037037037037 18 0.9831932773109243 324 1.8712299465240643
5 961 2.3653305203938118 37 0.8858195211786372 33 1.1556420233463034 36 0.9324324324324325 1089 2.7743809232650567 33 1.4042553191489362 32 1.316872427983539 1024 2.5024437927663734 35 1.0178970917225951 1225 2.196248793269894 35 1.0555555555555556 34 1.0840579710144929 31 1.2601626016260163 34 1.190960451977401 1156 2.4349657714586623
6 3969 2.6400598653030682 69 1.1057692307692308 65 1.3415446071904127 68 1.1503351420363868 4225 3.318122731950387 65 1.6545454545454545 64 1.4793969849246231 4096 2.8757898592753137 67 1.2407407407407407 4489 2.76961994076999 67 1.2918492550394391 66 1.2941176470588236 63 1.3421052631578947 66 1.434782608695652 4356 2.9908144519289652
7 16129 2.93260469908483 133 1.3628691983122363 129 1.5351921115266915 132 1.3968253968253967 16641 3.839720596564093 129 1.9182156133828996 128 1.6507936507936507 16384 3.2502479742411987 131 1.485657104736491 17161 3.301424740004753 131 1.552868658131816 130 1.5177844148791746 127 1.4423191870890615 130 1.696911811524992 16900 3.510837199639914
8 65025 3.2368138104055912 261 1.6355540897097625 257 1.7304903314917126 260 1.6529082455640953 66049 4.342888775154785 257 2.1862003780718338 256 1.828121152425511 65536 3.625076057122475 259 1.7364149611856035 67081 3.787589449159594 259 1.8211953792064288 258 1.7437341593917206 255 1.5557815223707148 258 1.9636002647253474 66564 3.9975466613510995
9 261121 3.5482691827815125 517 1.9064091308165056 513 1.9243653493849777 516 1.9050089802434644 263169 4.83374495846939 513 2.453371592539455 512 2.0093205788570025 262144 4.000022888314562 515 1.9825847846012832 265225 4.241224914048133 515 2.085292580982236 514 1.9656540875965076 511 1.6787601771175547 514 2.2266202327359212 264196 4.4614890994140195
10 1046529 3.864048818956268 1029 2.165721083455344 1025 2.1157224418093983 1028 2.146469723919264 1050625 5.317132642753466 1025 2.717522294528802 1024 2.192987823533011 1048576 4.37500678003885 1027 2.2196015786506296 1054729 4.675101870752495 1027 2.3398780406084567 1026 2.181218385748845 1023 1.8084429359355112 1026 2.482544071897684 1052676 4.911677601918944
11 4190209 4.182331739028453 2053 2.410642994692593 2049 2.3045319219318556 2052 2.3759374753295965 4198401 5.796202700588437 2049 2.9781976744186047 2048 2.378193374893045 4194304 4.750001981855266 2051 2.446910045335242 4206601 5.097749869787217 2051 2.5840909864814248 2050 2.390471430951191 2047 1.9427396393546346 2050 2.7310052632728383 4202500 5.354001952842699
12 16769025 4.502031209531284 4101 2.642396907216495 4097 2.491210807942334 4100 2.594884845739259 16785409 6.27284150494042 4097 3.235783718104496 4096 2.5643390493059903 16777216 5.125000572763447 4099 2.665919930625813 16801801 5.514193332275344 4099 2.8193135703968637 4098 2.594491927825261 4095 2.0801366263794008 4098 2.9730906212900674 16793604 5.791945459368954
13 67092481 4.822518775860511 8197 2.8637705253773778 8193 2.6762799041075414 8196 2.8057188884414015 67125249 6.748132915018635 8193 3.490945612807012 8192 2.7510494420784295 67108864 5.5000001639127785 8195 2.878608025775506 67158025 5.927251091159055 8195 3.047627696192898 8194 2.794588003345122 8191 2.219569759005603 8194 3.210301234404401 67141636 6.2274816212559525
14 268402689 5.143439229498773 16389 3.0776532590259267 16385 2.8602085884810835 16388 3.0107685643543496 268468225 7.222685606855467 16385 3.744344063742592 16384 2.9380940207790425 268435456 5.875000046507921 16387 3.0868141216503617 268533769 6.3384734511763625 16387 3.271014410997661 16386 2.991923892636931 16383 2.3603124154129596 16386 3.444036372486117 268500996 6.661705961439904
15 1073676289 5.464595146121319 32773 3.286432298234792 32769 3.043364896390833 32772 3.211904202666144 1073807361 7.69683653868829 32769 3.9965241253144295 32768 3.125333821666743 1073741824 6.250000013096724 32771 3.2919937779103643 1073938441 6.748705367840901 32771 3.491059180075179 32770 3.187403246805753 32767 2.5018815732351936 32770 3.6754098950840284 1073872900 7.095219845349995
16 4294836225 5.785878162697094 65541 3.4918698320688772 65537 3.2260152692501816 65540 3.4104873049415856 4295098369 8.170770379053517 65537 4.247893456561359 65536 3.3126863942120157 4294967296 6.625000003663445 65539 3.4952002925535965 4295360521 7.158404918751514 65539 3.708917653562948 65538 3.38167425988144 65535 2.6439637293835174 65538 3.9052339841747155 4295229444 7.528350930108702
17 17179607041 6.10722936577075 131077 3.695182170533776 131073 3.408342720558178 131076 3.6074507084117706 17180131329 8.644587552282744 131073 4.498738652159736 131072 3.500103476722506 17179869184 7.000000001018634 131075 3.697153974167511 17180655625 7.567819396184965 131075 3.9253841462750607 131074 3.5751784600304966 131071 2.7863596299730347 131074 4.134068387639248 17180393476 7.961276698107302
18 68718952449 6.428616964755594 262149 3.897172439345702 262145 3.590468312719816 262148 3.8034078755587544 68720001025 9.118342323186418 262145 4.7492526782010875 262144 3.687557146838795 68719476736 7.375000000281716 262147 3.8983285251167357 68721049609 7.977081773834511 262147 4.140983010954814 262146 3.768205760049284 262143 2.9289449287021188 262146 4.362283931357254 68720525316 8.394092798655796
19 274876858369 6.7500239080582025 524293 4.098354539102218 524289 3.7724698735906657 524292 3.99875045086415 274878955521 9.592063855250073 524289 4.999561349137479 524288 3.875031411902429 274877906944 7.750000000077534 524291 4.0990266306011165 274881052681 8.38626327926668 524291 4.35605029478004 524290 3.960941336456012 524287 3.0716432511456837 524290 4.590119157984339 274880004100 8.826850543038027
20 1099509530625 7.071441095150906 1048581 4.299049649279643 1048577 3.9543963206240047 1048580 4.193722880517012 1099513724929 10.065767747841468 1048577 5.249744666364049 1048576 4.062517192287484 1099511627776 8.125000000021245 1048579 4.299437445516719 1099517919241 8.795401923885318 1048579 4.570796510807419 1048578 4.1535009305236175 1048575 3.2144083343494905 1048578 4.817724035829019 1099515822084 9.259577342074897
21 4398042316801 7.392863689479203 2097157 4.499454827906651 2097153 4.136277840007319 2097156 4.388475022282046 4398050705409 10.539462310251576 2097153 5.499852482531249 2097152 4.2500093728510615 4398046511104 8.500000000005798 2097155 4.499677085670161 4398059094025 9.20451792138913 2097155 4.785351148771977 2097154 4.345955621621732 2097151 3.3572124938754926 2097154 5.0451911177675965 4398054899716 9.69228778284069
22 17592177655809 7.714289129952083 4194309 4.699689175552565 4194305 4.318132775457666 4194308 4.583097402373058 17592194433025 11.013151952209856 4194305 5.74991534776972 4194304 4.437505091546357 17592186044416 8.875000000001577 4194307 4.699815786084511 17592211210249 9.613621985613955 4194307 4.999792669731499 4194306 4.538348425121146 4194303 3.500039339517097 4194306 5.272576651731116 17592202821636 10.124989601048132
23 70368727400449 8.03571606471785 8388613 4.899823775773998 8388609 4.4999721295859 8388612 4.777644030970407 70368760954881 11.4868390062172 8388609 5.999951720631973 8388608 4.625002756716464 70368744177664 9.250000000000428 8388611 4.899895502210635 70368794509321 10.022719777917342 8388611 5.214168014232922 8388610 4.7307050496206635 8388607 3.6428792593583172 8388610 5.499914379281107 70368777732100 10.557686886071451
24 281474943156225 8.357143782227727 16777221 5.0999005993009225 16777217 4.681802427773398 16777220 4.972146789613414 281475010265089 11.960524702372657 16777217 6.249972619237892 16777216 4.812501488021104 281474976710656 9.625000000000115 16777219 5.099941027856917 281475077373961 10.431814281491373 16777219 5.428504959270481 16777218 4.923040695009903 16777215 3.7857266640588696 16777218 5.727224314923361 281475043819524 10.990381793491196
25 1125899839733761 8.678571908904807 33554437 5.299944196045237 33554433 4.863627502079992 33554436 5.166624322885689 1125899973951489 12.434209687659692 33554433 6.4999845512583105 33554432 5.000000800937542 1125899906842624 10.000000000000032 33554435 5.299966877610836 1125900108169225 10.840907064278227 33554435 5.642819785288481 33554434 5.115364263346218 33554431 3.9285783279734363 33554434 5.954518214671704 1125900041060356 11.423075456585645
26 4503599493152769 nan 67108869 5.499968807578501 67108865 5.045449583372822 67108868 5.361087444758171 4503599761588225 nan 67108865 6.749991324741496 67108864 5.187500429980027 4503599627370496 nan 67108867 5.499981477919841 4503600030023689 nan 67108867 5.857121954082342 67108866 5.307680924728841 67108863 4.071432402247081 67108866 6.181802924052434 4503599895805956 nan
27 18014398241046529 nan 134217733 5.699982634761836 134217729 5.22726996032254 134217732 5.555542381396991 18014398777917441 nan 134217729 6.999995149675429 134217728 5.375000230269516 18014398509481984 nan 134217731 5.699989684466545 18014399314788361 nan 134217731 6.071416923266693 134217730 5.499993659420036 134217727 4.214287833710884 134217730 6.409082398491925 18014399046352900 nan
28 72057593501057025 nan 268435461 5.89999036872487 268435457 5.4090893721628035 268435460 5.7499926938614045 72057594574798849 nan 268435457 7.24999729916555 268435456 5.562500123036446 72057594037927936 nan 268435459 5.899994276618613 72057595648540681 nan 268435459 6.285707819529367 268435458 5.692304173828314 268435455 4.35714402581996 268435458 6.636358907649789 72057595111669764 nan
29 288230375077969921 nan 536870917 6.099994676844255 536870913 5.590908240284594 536870916 5.944440406715442 288230377225453569 nan 536870913 7.49999850173511 536870912 5.750000065600035 288230376151711744 nan 536870915 6.099996835646947 288230379372937225 nan 536870915 6.499996423191117 536870914 5.884613439047357 536870911 4.5000006424131005 536870914 6.8636337457165535 288230378299195396 nan
30 1152921502459363329 nan 1073741829 6.299997067508735 1073741825 5.772726803525459 1073741828 6.138886664706711 1152921506754330625 nan 1073741825 7.749999171763283 1073741824 5.937500034906407 1152921504606846976 nan 1073741827 6.299998256229352 1152921511049297929 nan 1073741827 6.71428374230578 1073741826 6.076922004651359 1073741823 4.642857494954123 1073741826 7.090907646451165 1152921508901814276 nan
31 4611686014132420609 nan 2147483653 6.499998389440991 2147483649 5.954545196548908 2147483652 6.3333321118781445 4611686022722355201 nan 2147483649 7.999999543651965 2147483648 6.12500001853914 4611686018427387904 nan 2147483651 6.499999042018459 4611686031312289801 nan 2147483651 6.928570344742577 2147483650 6.2692301800859465 2147483647 4.785714478163076 2147483650 7.318181023701212 4611686027017322500 nan
32 18446744065119617025 nan 4294967301 6.69999911799573 4294967297 6.136363494919023 4294967300 6.527777108909842 18446744082299486209 nan 4294967297 8.249999749328715 4294967296 6.312500009828909 18446744073709551616 nan 4294967299 6.6999994752277106 18446744099479355401 nan 4294967299 7.142856548901469 4294967298 6.4615381387773425 4294967295 4.92857153348777 4294967298 7.545454109764937 18446744090889420804 nan
33 73786976277658337281 nan 8589934597 6.899999518281581 8589934593 6.3181817408505365 8589934596 6.722221856936113 73786976312018075649 nan 8589934593 8.499999862702682 8589934592 6.50000000520231 73786976294838206464 nan 8589934595 6.899999713314476 73786976346377814025 nan 8589934595 7.357142532535377 8589934594 6.653845977503295 8589934591 5.071428628485741 8589934594 7.772727034459993 73786976329197944836 nan
34 295147905144993087489 nan 17179869189 7.09999973757077 17179869185 6.4999999578311956 17179869188 6.9166664676801455 295147905213712564225 nan 17179869185 8.749999925003067 17179869184 6.687500002749175 295147905179352825856 nan 17179869187 7.0999998437822835 295147905282432040969 nan 17179869187 7.571428394481444 17179869186 6.846153750054377 17179869183 5.214285745243875 17179869186 7.99999987003817 295147905248072302596 nan
35 1180591620648691826689 nan 34359738373 7.299999857376973 34359738369 6.681818158879974 34359738372 7.111111002974214 1180591620786130780161 nan 34359738369 8.999999959138222 34359738368 6.875000001450644 1180591620717411303424 nan 34359738371 7.299999915080553 1180591620923569733641 nan 34359738371 7.785714189492717 34359738370 7.038461486217882 34359738367 5.357142873903546 34359738370 8.22727265656022 1180591620854850256900 nan
36 4722366482732206260225 nan 68719476741 7.499999922663847 68719476737 6.863636351187801 68719476740 7.305555496922734 4722366483007084167169 nan 68719476737 9.24999997779014 68719476736 7.0625000007643735 4722366482869645213696 nan 68719476739 7.499999953943188 4722366483281962074121 nan 68719476739 7.999999947796044 68719476738 7.230769202432261 68719476735 5.500000009055449 68719476738 8.454545416160148 4722366483144523120644 nan
37 18889465931203702947841 nan 137438953477 7.699999958155022 137438953473 7.045454538713536 137438953476 7.499999968276825 18889465931753458761729 nan 137438953473 9.499999987955562 137438953472 7.250000000402224 18889465931478580854784 nan 137438953475 7.699999975074534 18889465932303214575625 nan 137438953475 8.214285686024558 137438953474 7.423076907740162 137438953471 5.642857147740016 137438953474 8.681818161027119 18889465932028336668676 nan
38 75557863725364567605249 nan 274877906949 7.899999977404587 274877906945 7.227272723629998 274877906948 7.694444427315535 75557863726464079233025 nan 274877906945 9.749999993482334 274877906944 7.4375000002113865 75557863725914323419136 nan 274877906947 7.899999986538169 75557863727563590860809 nan 274877906947 8.428571413303462 274877906946 7.615384607100937 274877906943 5.785714288342317 274877906946 8.909090897853103 75557863727013835046916 nan
39 302231454902557782048769 nan 549755813893 8.099999987822503 549755813889 7.409090907126322 549755813892 7.888888879657978 302231454904756805304321 nan 549755813889 9.999999996480256 549755813888 7.625000000110958 302231454903657293676544 nan 549755813891 8.099999992743596 302231454906955828559881 nan 549755813891 8.642857134624814 549755813890 7.807692303226837 549755813887 5.928571429983363 549755813890 9.136363630301497 302231454905856316932100 nan
40 1208925819612430151450625 nan 1099511627781 8.299999993449147 1099511627777 7.59090908985154 1099511627780 8.08333332836784 1208925819616828197961729 nan 1099511627777 10.249999998102908 1099511627776 7.812500000058176 1208925819614629174706176 nan 1099511627779 8.299999996095757 1208925819621226244472841 nan 1099511627779 8.857142852712318 1099511627778 7.999999997597255 1099511627775 6.071428572185865 1099511627778 9.363636360372345 1208925819619027221217284 nan
41 4835703278454118652313601 nan 2199023255557 8.499999996482142 2199023255553 7.772727272159001 2199023255556 8.277777775111401 4835703278462914745335809 nan 2199023255553 10.499999998979376 2199023255552 8.000000000030468 4835703278458516698824704 nan 2199023255555 8.499999997903046 4835703278471710838358025 nan 2199023255555 9.071428569048326 2199023255554 8.192307691017117 2199023255551 6.214285714691235 2199023255554 9.5909090891548 4835703278467312791846916 nan
42 19342813113825270702276609 nan 4398046511109 8.69999999811403 4398046511105 7.954545454240614 4398046511108 8.47222222079281 19342813113842862888321025 nan 4398046511105 10.749999999451873 4398046511104 8.187500000015941 19342813113834066795298816 nan 4398046511107 8.699999998875619 19342813113860455074365449 nan 4398046511107 9.285714284437686 4398046511106 8.384615383923347 4398046511103 6.357142857359674 4398046511106 9.818181817240559 19342813113851658981343236 nan
43 77371252455318674995150849 nan 8796093022213 8.899999998990515 8796093022209 8.136363636200374 8796093022212 8.666666665901593 77371252455353859367239681 nan 8796093022209 10.99999999970612 8796093022208 8.375000000008331 77371252455336267181195264 nan 8796093022211 8.899999999398073 77371252455389043739328521 nan 8796093022211 9.49999999931642 8796093022210 8.576923076552582 8796093022207 6.500000000115754 8796093022210 10.045454544950337 77371252455371451553284100 nan
44 309485009821309884352692225 nan 17592186044421 9.099999999460483 17592186044417 8.318181818094516 17592186044420 8.861111110702236 309485009821380253096869889 nan 17592186044417 11.249999999842686 17592186044416 8.56250000000435 309485009821345068724781056 nan 17592186044419 9.099999999678255 309485009821450621841047561 nan 17592186044419 9.71428571392024 17592186044418 8.769230769032722 17592186044415 6.642857142918854 17592186044418 10.2727272724576 309485009821415437468958724 nan
45 1237940039285309906154946561 nan 35184372088837 9.299999999712075 35184372088833 8.499999999953385 35184372088836 9.05555555533736 1237940039285450643643301889 nan 35184372088833 11.499999999915918 35184372088832 8.75000000000227 1237940039285380274899124224 nan 35184372088835 9.29999999982827 1237940039285591381131657225 nan 35184372088835 9.928571428376316 35184372088834 8.96153846143275 35184372088831 6.785714285747141 35184372088834 10.499999999855982 1237940039285521012387479556 nan
46 4951760157141380362108141569 nan 70368744177669 9.499999999846555 70368744177665 8.681818181793327 70368744177668 9.249999999883721 4951760157141661837084852225 nan 70368744177665 11.749999999955126 70368744177664 8.937500000001183 4951760157141521099596496896 nan 70368744177667 9.499999999908468 4951760157141943312061562889 nan 70368744177667 10.142857142753126 70368744177666 9.153846153789807 70368744177663 6.928571428588898 70368744177666 10.727272727195924 4951760157141802574573207556 nan
47 19807040628565802923409276929 nan 140737488355333 9.699999999918333 140737488355329 8.86363636362313 140737488355332 9.44444444438256 19807040628566365873362698241 nan 140737488355329 11.999999999976083 140737488355328 9.125000000000616 19807040628566084398385987584 nan 140737488355331 9.69999999995128 19807040628566928823316119561 nan 140737488355331 10.35714285708748 140737488355330 9.346153846123853 140737488355327 7.071428571437849 140737488355330 10.95454545450455 19807040628566647348339408900 nan
48 79228162514263774643590529025 nan 281474976710661 9.899999999956592 281474976710657 9.045454545447507 281474976710660 9.638888888855996 79228162514264900543497371649 nan 281474976710657 12.24999999998727 281474976710656 9.31250000000032 79228162514264337593543950336 nan 281474976710659 9.8999999999741 79228162514266026443404214281 nan 281474976710659 10.571428571399126 281474976710658 9.538461538445594 281474976710655 7.214285714290635 281474976710658 11.181818181796427 79228162514265463493450792964 nan
49 316912650057056224474268958721 nan 562949953421317 10.099999999976955 562949953421313 9.22727272726899 562949953421316 9.833333333315872 316912650057058476274082643969 nan 562949953421313 12.499999999993234 562949953421312 9.500000000000167 316912650057057350374175801344 nan 562949953421315 10.099999999986249 316912650057060728073896329225 nan 562949953421315 10.78571428569865 562949953421314 9.730769230760764 562949953421311 7.3571428571454645 562949953421314 11.409090909079353 316912650057059602173989486596 nan
50 1267650600228227149696889520129 nan 1125899906842629 10.29999999998778 1125899906842625 9.409090909088926 1125899906842628 10.027777777768518 1267650600228231653296516890625 nan 1125899906842625 12.749999999996408 1125899906842624 9.687500000000087 1267650600228229401496703205376 nan 1125899906842627 10.299999999992707 1267650600228236156896144261129 nan 1125899906842627 10.999999999991706 1125899906842626 9.923076923072433 1125899906842623 7.50000000000138 1125899906842626 11.636363636357505 1267650600228233905096330575876 nan


==> data/poisson-lowprec-p01-d1-bfp.toml.csv <==
level,L2,H1,H1_semi,factor_L2,factor_H1,factor_H1_semi,order_L2,order_H1,order_H1_semi
1,0.320373,0.627483,0.643316,0.320373,0.627483,0.643316,1.64218,0.672352,0.636401
2,0.0833859,0.328219,0.338664,0.260278,0.523073,0.526436,1.94188,0.934916,0.925671
3,0.0262588,0.166469,0.171988,0.314907,0.507189,0.507842,1.667,0.979405,0.97755
4,0.00579937,0.0833684,0.086188,0.220854,0.500804,0.501129,2.17883,0.997683,0.996747
5,0.00173651,0.0418041,0.0432223,0.299431,0.501438,0.501488,1.7397,0.995857,0.995712
6,0.000436656,0.0209992,0.0217125,0.251456,0.502324,0.502345,1.99162,0.993309,0.993249
7,8.88982e-05,0.0104825,0.0108387,0.203589,0.499186,0.499192,2.29627,1.00235,1.00233
8,2.4885e-05,0.00524329,0.00542146,0.279927,0.500194,0.500195,1.83688,0.99944,0.999438
9,9.6029e-06,0.00261763,0.00270659,0.385891,0.499235,0.499236,1.37373,1.00221,1.00221
10,1.83368e-06,0.00132434,0.00136935,0.19095,0.505932,0.505932,2.38873,0.982986,0.982985
11,1.02799e-06,0.000685465,0.000708759,0.560617,0.517588,0.517588,0.834912,0.950123,0.950123
12,2.61589e-07,0.000333682,0.000345021,0.254466,0.486796,0.486796,1.97445,1.03861,1.03861
13,8.93348e-08,0.000167173,0.000172854,0.341508,0.500997,0.500997,1.55001,0.997127,0.997127
14,1.87409e-08,8.28095e-05,8.56236e-05,0.209783,0.495351,0.495351,2.25303,1.01348,1.01348
15,5.76295e-09,4.2668e-05,4.41179e-05,0.307506,0.515254,0.515254,1.70131,0.956643,0.956643
16,2.09138e-09,2.1218e-05,2.19391e-05,0.362901,0.497282,0.497282,1.46235,1.00786,1.00786
17,5.55984e-10,1.04109e-05,1.07647e-05,0.265845,0.490664,0.490664,1.91134,1.02719,1.02719
18,2.12063e-10,5.28556e-06,5.46518e-06,0.381419,0.507694,0.507694,1.39055,0.977969,0.977969
19,6.15803e-11,2.59175e-06,2.67982e-06,0.290387,0.490345,0.490345,1.78395,1.02813,1.02813
20,1.96418e-11,1.31999e-06,1.36485e-06,0.318963,0.509305,0.509305,1.64854,0.973399,0.973399
21,5.9568e-12,6.60752e-07,6.83206e-07,0.303271,0.500574,0.500574,1.72132,0.998346,0.998346
22,1.34869e-12,3.30697e-07,3.41935e-07,0.226412,0.500486,0.500486,2.14298,0.998597,0.998597


==> data/poisson-lowprec-p01-d2-bfp.toml.csv <==
level,L2,H1,H1_semi,factor_L2,factor_H1,factor_H1_semi,order_L2,order_H1,order_H1_semi
1,0.565267,0.744456,0.749884,0.565267,0.744456,0.749884,0.822996,0.425741,0.41526
2,0.108663,0.373621,0.379485,0.192233,0.50187,0.506058,2.37907,0.994614,0.982626
3,0.0303556,0.190951,0.194141,0.279356,0.511083,0.51159,1.83982,0.968372,0.96694
4,0.0129475,0.0959908,0.0976057,0.426526,0.502699,0.502758,1.2293,0.992235,0.992064
5,0.00269738,0.048433,0.0492602,0.208333,0.504559,0.504686,2.26304,0.986906,0.986542
6,0.00146701,0.0243491,0.0247647,0.543867,0.502737,0.502733,0.878675,0.992124,0.992137
7,0.0005645,0.0121688,0.0123768,0.384795,0.499764,0.499776,1.37784,1.00068,1.00065
8,0.000300185,0.00608903,0.00619311,0.531771,0.500381,0.500379,0.911123,0.9989,0.998907
9,0.000138332,0.00304648,0.00309857,0.460821,0.500323,0.500326,1.11772,0.999068,0.999059
10,7.17739e-05,0.00152408,0.00155013,0.518855,0.500275,0.500274,0.946598,0.999207,0.999211
11,3.49804e-05,0.000767111,0.000780227,0.487369,0.503328,0.503329,1.03691,0.99043,0.990427


==> data/poisson-lowprec-p02-d1-bfp.toml.csv <==
level,L2,H1,H1_semi,factor_L2,factor_H1,factor_H1_semi,order_L2,order_H1,order_H1_semi
1,0.0923504,0.183666,0.18909,0.0923504,0.183666,0.18909,3.43674,2.44484,2.40286
2,0.00601309,0.0403357,0.0418876,0.0651117,0.219614,0.221522,3.94094,2.18696,2.17448
3,0.00102875,0.00985143,0.0102348,0.171085,0.244236,0.244339,2.54721,2.03365,2.03305
4,0.000187196,0.00245171,0.00254758,0.181964,0.248868,0.248915,2.45828,2.00655,2.00627
5,6.82996e-05,0.000607005,0.000630583,0.364856,0.247585,0.247522,1.4546,2.01401,2.01437
6,1.01653e-05,0.000151396,0.000157324,0.148833,0.249414,0.24949,2.74823,2.00338,2.00295
7,2.72677e-06,3.78856e-05,3.93681e-05,0.268244,0.250242,0.250236,1.89838,1.9986,1.99864
8,7.28919e-07,9.77724e-06,1.01597e-05,0.26732,0.258072,0.258069,1.90336,1.95415,1.95417
9,2.00064e-07,2.39386e-06,2.48737e-06,0.274467,0.24484,0.244827,1.8653,2.03009,2.03016
10,4.95877e-08,5.92736e-07,6.15889e-07,0.247859,0.247606,0.247606,2.01241,2.01388,2.01388
11,1.25814e-08,1.4802e-07,1.53801e-07,0.253721,0.249724,0.249722,1.97869,2.00159,2.00161
12,3.11363e-09,3.81534e-08,3.96442e-08,0.247478,0.257757,0.257763,2.01463,1.95591,1.95588
13,7.90815e-10,9.57904e-09,9.95327e-09,0.253985,0.251067,0.251065,1.97718,1.99386,1.99387
14,1.94507e-10,2.39462e-09,2.4882e-09,0.245958,0.249986,0.249988,2.02352,2.00008,2.00007
15,4.86465e-11,5.99604e-10,6.23034e-10,0.250101,0.250396,0.250396,1.99942,1.99772,1.99772
16,1.21596e-11,1.49813e-10,1.55667e-10,0.249958,0.249853,0.249853,2.00024,2.00085,2.00085
17,3.06192e-12,3.7442e-11,3.89049e-11,0.251812,0.249925,0.249925,1.98958,2.00043,2.00044
18,7.62035e-13,9.45931e-12,9.82899e-12,0.248875,0.252639,0.252641,2.00651,1.98485,1.98484
19,1.91332e-13,2.36171e-12,2.454e-12,0.251081,0.249671,0.24967,1.99378,2.0019,2.00191
20,4.78323e-14,5.8579e-13,6.08679e-13,0.249996,0.248036,0.248035,2.00002,2.01138,2.01138
21,1.19703e-14,1.49151e-13,1.5498e-13,0.250256,0.254615,0.254617,1.99852,1.97361,1.9736
22,2.99115e-15,3.71851e-14,3.86384e-14,0.24988,0.249312,0.249312,2.00069,2.00397,2.00397


==> data/poisson-lowprec-p02-d2-bfp.toml.csv <==
level,L2,H1,H1_semi,factor_L2,factor_H1,factor_H1_semi,order_L2,order_H1,order_H1_semi
1,0.18757,0.299658,0.303291,0.18757,0.299658,0.303291,2.4145,1.73861,1.72123
2,0.0112025,0.0452003,0.0460431,0.0597248,0.150839,0.151812,4.06553,2.72892,2.71965
3,0.0017475,0.0103333,0.0105326,0.155991,0.228611,0.228756,2.68046,2.12903,2.12812
4,0.000496865,0.00260251,0.00265231,0.284329,0.251857,0.251818,1.81437,1.98933,1.98954
5,7.54513e-05,0.000639271,0.000651788,0.151855,0.245637,0.245743,2.71924,2.0254,2.02478
6,7.32956e-06,0.000158638,0.000161782,0.097143,0.248155,0.248212,3.36375,2.01069,2.01036
7,6.04548e-06,4.00314e-05,4.08083e-05,0.824807,0.252344,0.252243,0.277871,1.98654,1.98711
8,1.38617e-06,9.98563e-06,1.01801e-05,0.22929,0.249445,0.249462,2.12476,2.00321,2.00311
9,9.90247e-08,2.67233e-06,2.72531e-06,0.0714378,0.267617,0.26771,3.80717,1.90176,1.90126
10,1.00549e-07,6.73658e-07,6.86739e-07,1.0154,0.252087,0.251985,-0.0220425,1.98801,1.98859
11,2.11566e-08,1.68161e-07,1.71448e-07,0.210411,0.249624,0.249655,2.24872,2.00217,2.00199


==> data/poisson-lowprec-p03-d1-bfp.toml.csv <==
level,L2,H1,H1_semi,factor_L2,factor_H1,factor_H1_semi,order_L2,order_H1,order_H1_semi
1,0.0155551,0.035658,0.0367977,0.0155551,0.035658,0.0367977,6.00647,4.80963,4.76424
2,0.000675659,0.00424892,0.00441189,0.0434365,0.119158,0.119896,4.52495,3.06906,3.06015
3,4.78852e-05,0.000535931,0.000556845,0.0708719,0.126133,0.126215,3.81864,2.98698,2.98605
4,3.669e-06,6.6207e-05,6.88031e-05,0.0766208,0.123536,0.123559,3.70612,3.01699,3.01673
5,4.60231e-07,8.36015e-06,8.68799e-06,0.125438,0.126273,0.126273,2.99496,2.98538,2.98538
6,3.30065e-08,1.0484e-06,1.0896e-06,0.0717171,0.125405,0.125414,3.80154,2.99533,2.99523
7,4.49133e-09,1.3166e-07,1.36832e-07,0.136074,0.125581,0.12558,2.87753,2.99331,2.99332
8,1.60665e-09,1.653e-08,1.71741e-08,0.357723,0.125551,0.125512,1.48309,2.99365,2.9941
9,1.66553e-10,2.06501e-09,2.14571e-09,0.103665,0.124925,0.124938,3.27,3.00087,3.00071
10,6.35852e-12,2.57592e-10,2.67718e-10,0.0381771,0.124742,0.124769,4.71115,3.00299,3.00267
11,1.1061e-12,3.22248e-11,3.34908e-11,0.173955,0.1251,0.125098,2.52321,2.99884,2.99887
12,3.68226e-13,4.04112e-12,4.19876e-12,0.332906,0.125404,0.125371,1.58681,2.99535,2.99573
13,4.05015e-14,5.04878e-13,5.2461e-13,0.109991,0.124935,0.124944,3.18455,3.00075,3.00065
14,1.3907e-15,6.29555e-14,6.54304e-14,0.0343369,0.124694,0.124722,4.8641,3.00353,3.00321
15,2.55851e-16,7.87219e-15,8.18149e-15,0.183974,0.125044,0.125041,2.44243,2.99949,2.99952
16,8.9522e-17,9.86917e-16,1.02542e-15,0.349899,0.125368,0.125334,1.51499,2.99576,2.99615
17,9.79595e-18,1.2326e-16,1.28078e-16,0.109425,0.124894,0.124903,3.19198,3.00123,3.00113
18,3.36954e-19,1.54255e-17,1.60319e-17,0.0343973,0.125146,0.125173,4.86156,2.99831,2.998
19,6.25854e-20,1.92179e-18,1.9973e-18,0.185739,0.124586,0.124583,2.42865,3.00479,3.00482
20,2.19236e-20,2.41424e-19,2.50843e-19,0.350299,0.125625,0.125591,1.51334,2.99281,2.99319
21,2.38648e-21,3.00901e-20,3.12663e-20,0.108854,0.124636,0.124645,3.19953,3.00421,3.00411
22,8.25031e-23,3.76193e-21,3.90982e-21,0.0345711,0.125022,0.125049,4.85429,2.99974,2.99943


==> data/poisson-lowprec-p03-d2-bfp.toml.csv <==
level,L2,H1,H1_semi,factor_L2,factor_H1,factor_H1_semi,order_L2,order_H1,order_H1_semi
1,0.0455406,0.0806309,0.0817246,0.0455406,0.0806309,0.0817246,4.4567,3.63252,3.61309
2,0.00487587,0.00899268,0.0091191,0.107066,0.111529,0.111583,3.22342,3.16451,3.16381
3,0.000210331,0.000810727,0.00082575,0.0431372,0.090154,0.0905517,4.53492,3.47146,3.46511
4,1.42862e-05,8.93384e-05,9.10673e-05,0.0679225,0.110196,0.110284,3.87997,3.18186,3.1807
5,1.21557e-06,1.13632e-05,1.15862e-05,0.0850869,0.127192,0.127227,3.55492,2.97492,2.97452
6,7.75194e-08,1.38858e-06,1.41606e-06,0.063772,0.1222,0.122219,3.97093,3.03269,3.03245
7,7.97715e-09,2.13905e-07,2.18146e-07,0.102905,0.154046,0.154051,3.28061,2.69856,2.69852
8,1.65478e-09,3.1172e-08,3.17892e-08,0.20744,0.145728,0.145724,2.26924,2.77865,2.77869
9,2.47205e-10,4.36977e-09,4.45626e-09,0.149388,0.140182,0.140181,2.74286,2.83462,2.83463
10,3.68857e-11,5.35281e-10,5.45859e-10,0.149211,0.122496,0.122493,2.74457,3.02919,3.02923
11,2.1559e-12,6.85153e-11,6.98743e-11,0.0584481,0.127999,0.128008,4.0967,2.9658,2.96569


==> data/poisson-lowprec-p04-d1-bfp.toml.csv <==
level,L2,H1,H1_semi,factor_L2,factor_H1,factor_H1_semi,order_L2,order_H1,order_H1_semi
1,0.00219718,0.00540307,0.005581,0.00219718,0.00540307,0.005581,8.83013,7.532,7.48526
2,0.000134464,0.000470631,0.000487656,0.0611986,0.0871043,0.087378,4.03036,3.52111,3.51659
3,6.9354e-06,2.89859e-05,3.00619e-05,0.051578,0.0615896,0.0616456,4.2771,4.02117,4.01986
4,3.81465e-07,1.71747e-06,1.78175e-06,0.0550026,0.059252,0.0592695,4.18436,4.07699,4.07657
5,1.05532e-08,1.09081e-07,1.13332e-07,0.0276649,0.0635123,0.0636069,5.1758,3.97682,3.97467
6,1.45183e-09,6.85611e-09,7.11389e-09,0.137572,0.0628535,0.0627706,2.86174,3.99186,3.99377
7,6.88046e-11,4.26635e-10,4.42986e-10,0.0473917,0.062227,0.0622706,4.39922,4.00632,4.00531
8,4.34154e-12,2.68783e-11,2.79084e-11,0.0630996,0.0630008,0.0630006,3.98623,3.98849,3.98849
9,2.44456e-13,1.68572e-12,1.75065e-12,0.0563062,0.0627166,0.0627284,4.15056,3.99501,3.99474
10,1.89987e-14,1.05721e-13,1.09747e-13,0.0777184,0.0627155,0.0626893,3.6856,3.99503,3.99564
11,1.02535e-15,6.57418e-15,6.82658e-15,0.0539694,0.0621844,0.0622028,4.21171,4.0073,4.00688
12,7.53261e-17,4.09505e-16,4.25076e-16,0.0734637,0.0622899,0.0622679,3.76682,4.00486,4.00537
13,3.98987e-18,2.5635e-17,2.66193e-17,0.052968,0.0626,0.0626224,4.23873,3.99769,3.99718
14,2.95284e-19,1.61474e-18,1.67617e-18,0.0740084,0.0629898,0.0629682,3.75617,3.98874,3.98923
15,1.54946e-20,1.001e-19,1.03944e-19,0.0524736,0.0619911,0.062013,4.25227,4.01179,4.01129
16,1.14233e-21,6.26136e-21,6.49958e-21,0.073724,0.0625512,0.0625295,3.76172,3.99882,3.99932
17,6.03239e-23,3.90062e-22,4.05043e-22,0.0528079,0.0622967,0.0623184,4.2431,4.0047,4.0042
18,4.48803e-24,2.44564e-23,2.53865e-23,0.074399,0.0626989,0.0626761,3.74857,3.99542,3.99594
19,2.35255e-25,1.52227e-24,1.58074e-24,0.0524184,0.0622443,0.062267,4.25378,4.00591,4.00539
20,1.7579e-26,9.56679e-26,9.93059e-26,0.074723,0.0628454,0.0628223,3.7423,3.99205,3.99258
21,9.19533e-28,5.94313e-27,6.17139e-27,0.0523086,0.0621225,0.0621452,4.25681,4.00874,4.00821
22,6.86716e-29,3.73049e-28,3.87233e-28,0.0746809,0.0627697,0.0627465,3.74312,3.99379,3.99432


==> data/poisson-lowprec-p04-d2-bfp.toml.csv <==
level,L2,H1,H1_semi,factor_L2,factor_H1,factor_H1_semi,order_L2,order_H1,order_H1_semi
1,0.0111525,0.0252684,0.0256732,0.0111525,0.0252684,0.0256732,6.48649,5.30652,5.2836
2,0.00077163,0.00286566,0.00291847,0.0691892,0.113409,0.113678,3.85331,3.1404,3.13698
3,1.55974e-05,6.98416e-05,7.11598e-05,0.0202135,0.0243719,0.0243825,5.62854,5.35864,5.35801
4,5.60228e-07,3.09369e-06,3.15312e-06,0.0359182,0.0442958,0.0443104,4.79914,4.49669,4.49621
5,1.83757e-08,1.32056e-07,1.34627e-07,0.0328005,0.0426855,0.0426965,4.93014,4.55011,4.54974
6,4.98014e-10,7.50383e-09,7.65217e-09,0.0271017,0.0568233,0.0568397,5.20547,4.13737,4.13696
7,1.90641e-11,4.60706e-10,4.69838e-10,0.0382803,0.0613961,0.0613993,4.70725,4.02571,4.02563
8,7.19221e-13,2.86855e-11,2.92547e-11,0.0377264,0.0622642,0.0622655,4.72828,4.00545,4.00542
9,1.92354e-14,1.78525e-12,1.8207e-12,0.0267447,0.0622354,0.0622361,5.2246,4.00612,4.00611
10,1.2262e-14,1.12403e-13,1.14608e-13,0.637473,0.0629619,0.0629476,0.649564,3.98938,3.98971
11,4.19632e-16,7.01025e-15,7.14895e-15,0.0342221,0.0623671,0.0623772,4.86893,4.00307,4.00284


==> data/poisson-lowprec-p05-d1-bfp.toml.csv <==
level,L2,H1,H1_semi,factor_L2,factor_H1,factor_H1_semi,order_L2,order_H1,order_H1_semi
1,0.0010352,0.00240082,0.00247796,0.0010352,0.00240082,0.00247796,9.91588,8.70226,8.65663
2,3.48898e-05,7.262e-05,7.48266e-05,0.0337036,0.030248,0.0301969,4.89095,5.04701,5.04946
3,8.68698e-07,1.60816e-06,1.65321e-06,0.0248983,0.0221449,0.0220939,5.32781,5.49688,5.50021
4,3.95331e-09,4.56723e-08,4.74555e-08,0.00455084,0.0284003,0.0287051,7.77965,5.13795,5.12255
5,1.99435e-10,1.44938e-09,1.50532e-09,0.0504478,0.0317342,0.0317207,4.30907,4.97782,4.97843
6,3.27396e-12,4.42535e-11,4.59847e-11,0.0164161,0.0305328,0.0305481,5.92874,5.0335,5.03278
7,8.70518e-14,1.35065e-12,1.40355e-12,0.0265892,0.0305207,0.0305222,5.23302,5.03407,5.034
8,2.01585e-15,4.25885e-14,4.42599e-14,0.0231569,0.0315319,0.0315342,5.43241,4.98704,4.98694
9,4.07771e-17,1.3167e-15,1.36844e-15,0.0202282,0.0309169,0.0309183,5.62749,5.01546,5.01539
10,2.3289e-18,4.13263e-17,4.29466e-17,0.0571129,0.0313862,0.0313836,4.13004,4.99373,4.99385
11,3.35579e-20,1.30348e-18,1.35471e-18,0.0144094,0.0315411,0.031544,6.11685,4.98662,4.98649
12,4.88219e-22,4.02244e-20,4.18063e-20,0.0145485,0.0308593,0.0308599,6.10298,5.01815,5.01812
13,2.40817e-23,1.26272e-21,1.31237e-21,0.0493256,0.031392,0.0313917,4.34152,4.99346,4.99347
14,1.90024e-24,3.95237e-23,4.10747e-23,0.0789082,0.0313004,0.0312981,3.66368,4.99768,4.99778
15,5.46101e-26,1.23483e-24,1.2833e-24,0.0287385,0.0312427,0.0312431,5.12087,5.00034,5.00032
16,2.09259e-28,3.85384e-26,4.00542e-26,0.00383188,0.0312096,0.0312118,8.02773,5.00187,5.00176
17,3.01918e-30,1.20342e-27,1.25075e-27,0.0144279,0.0312266,0.0312266,6.11499,5.00108,5.00108
18,1.83159e-32,3.76227e-29,3.91024e-29,0.00606652,0.0312631,0.0312631,7.36492,4.9994,4.9994
19,5.80742e-32,1.17596e-30,1.2221e-30,3.1707,0.0312566,0.0312537,-1.6648,4.9997,4.99983
20,6.80743e-34,3.67457e-32,3.81905e-32,0.011722,0.0312475,0.03125,6.41464,5.00011,5
21,3.0068e-36,1.14784e-33,1.19298e-33,0.00441694,0.0312373,0.0312377,7.82274,5.00059,5.00057
22,1.21903e-36,3.6817e-35,3.82635e-35,0.405423,0.0320751,0.0320738,1.3025,4.9624,4.96246


==> data/poisson-lowprec-p05-d2-bfp.toml.csv <==
level,L2,H1,H1_semi,factor_L2,factor_H1,factor_H1_semi,order_L2,order_H1,order_H1_semi
1,0.00222228,0.00259031,0.00260398,0.00222228,0.00259031,0.00260398,8.81374,8.59266,8.58506
2,2.98132e-05,9.60288e-05,9.77534e-05,0.0134156,0.0370724,0.0375399,6.21994,4.75351,4.73543
3,4.67329e-07,2.49366e-06,2.54145e-06,0.0156752,0.0259678,0.0259986,5.99537,5.26713,5.26542
4,8.4563e-09,5.55799e-08,5.66582e-08,0.018095,0.0222885,0.0222936,5.78827,5.48756,5.48722
5,1.36854e-10,1.53375e-09,1.56397e-09,0.0161836,0.0275955,0.0276036,5.94932,5.17942,5.179
6,2.66911e-12,4.76726e-11,4.86162e-11,0.0195034,0.0310823,0.0310852,5.68013,5.00776,5.00763
7,3.97663e-14,1.40746e-12,1.43538e-12,0.0148987,0.0295234,0.0295247,6.06867,5.082,5.08193
8,7.16384e-16,4.34819e-14,4.4345e-14,0.0180148,0.030894,0.0308943,5.79467,5.01653,5.01652
9,1.0392e-17,1.49624e-15,1.52595e-15,0.0145062,0.0344107,0.0344108,6.10718,4.861,4.86099
10,2.22593e-19,4.48004e-17,4.56899e-17,0.0214196,0.0299419,0.0299419,5.54493,5.06169,5.06169
11,4.59551e-21,1.37484e-18,1.40214e-18,0.0206454,0.0306883,0.0306883,5.59804,5.02617,5.02617

